Convolutional Neural Associative Memories: Massive Capacity with Noise Tolerance

The task of a neural associative memory is to retrieve a set of previously memorized patterns from their noisy versions using a network of neurons. An ideal network should have the ability to 1) learn a set of patterns as they arrive, 2) retrieve the correct patterns from noisy queries, and 3) maximize the pattern retrieval capacity while maintaining the reliability in responding to queries. The majority of work on neural associative memories has focused on designing networks capable of memorizing any set of randomly chosen patterns at the expense of limiting the retrieval capacity. In this paper, we show that if we target memorizing only those patterns that have inherent redundancy (i.e., belong to a subspace), we can obtain all the aforementioned properties. This is in sharp contrast with the previous work that could only improve one or two aspects at the expense of the third. More specifically, we propose framework based on a convolutional neural network along with an iterative algorithm that learns the redundancy among the patterns. The resulting network has a retrieval capacity that is exponential in the size of the network. Moreover, the asymptotic error correction performance of our network is linear in the size of the patterns. We then ex- tend our approach to deal with patterns lie approximately in a subspace. This extension allows us to memorize datasets containing natural patterns (e.g., images). Finally, we report experimental results on both synthetic and real datasets to support our claims.

==> BER_Convolutional_Fig_Data_CIFAR_10000_n_100_L_60_Input_BER.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.000244140625000000000000000000 	0.000243888399362999423562736734 	
0.000488281250000000000000000000 	0.000487788807962319403456474820 	
0.000732421875000000000000000000 	0.000731700802126548509492220962 	
0.000976562500000000000000000000 	0.000975623971262530695520986956 	
0.001220703125000000000000000000 	0.001219557917485900207232862869 	
0.001464843750000000000000000000 	0.001463502255261200837160862065 	
0.001708984375000000000000000000 	0.001707456611051369217008089052 	
0.001953125000000000000000000000 	0.001951420622976368125789381480 	
0.002197265625000000000000000000 	0.002195393940480764791156609306 	
0.002441406250000000000000000000 	0.002439376224010016743631856784 	
0.004882812500000000000000000000 	0.004879624747677711350812845836 	
0.007324218750000000000000000000 	0.007320466917850642143972272891 	
0.009765625000000000000000000000 	0.009761702402486579360774143765 	
0.012207031250000000000000000000 	0.012203188817432111812344430746 	
0.014648437500000000000000000000 	0.014644826347200035759898995025 	
0.017089843750000000000000000000 	0.017086546205769832795784424206 	
0.019531250000000000000000000000 	0.019528302029506380832479806031 	
0.021972656250000000000000000000 	0.021970063495461350511206433112 	
0.024414062500000000000000000000 	0.024411811619460700023553911819 	
0.026855468750000000000000000000 	0.026853535315595748744765813854 	
0.029296875000000000000000000000 	0.029295228898095906217013961736 	
0.031738281250000000000000000000 	0.031736890283537065593488790682 	
0.034179687500000000000000000000 	0.034178519710587926261347035961 	
0.036621093750000000000000000000 	0.036620118839858356585281740081 	
0.039062500000000000000000000000 	0.039061690130983720004032022644 	
0.041503906250000000000000000000 	0.041503236420316072519121064488 	
0.043945312500000000000000000000 	0.043944760642424640639802646547 	
0.046386718750000000000000000000 	0.046386265653542778364393228685 	
0.048828125000000000000000000000 	0.048827754126297827352853886396 	
0.051269531250000000000000000000 	0.051269228493424225112651271274 	
0.061035156250000000000000000000 	0.061035024391775001550985990662 	
0.070800781250000000000000000000 	0.070800724325804198500122765836 	
0.080566406250000000000000000000 	0.080566380641298576681386123255 	
0.090332031250000000000000000000 	0.090332018109562886576391349536 	
0.100097656250000000000000000000 	0.100097647741469356064136775331 	
0.109863281250000000000000000000 	0.109863274215530770661075621319 	
0.119628906250000000000000000000 	0.119628899450632042444908620382 	
0.129394531250000000000000000000 	0.129394524211017547532520666209 	
0.139160156250000000000000000000 	0.139160148793399357503020041804 	


==> BER_Convolutional_Fig_Data_CIFAR_10000_n_100_L_60_Simul.dat <==
0.000000000000000000000000000000 	0.000092354838709677450347967920 	
0.000244140625000000000000000000 	0.000149866666666666659320228394 	
0.000488281250000000000000000000 	0.000190533333333333347722401974 	
0.000732421875000000000000000000 	0.000246966666666666634279841963 	
0.000976562500000000000000000000 	0.000312666666666666767573218300 	
0.001220703125000000000000000000 	0.000357874999999999957468049816 	
0.001464843750000000000000000000 	0.000436999999999999996953825576 	
0.001708984375000000000000000000 	0.000460249999999999992884164302 	
0.001953125000000000000000000000 	0.000535000000000000102209907205 	
0.002197265625000000000000000000 	0.000598678571428571401971674426 	
0.002441406250000000000000000000 	0.000658186046511628048381881140 	
0.004882812500000000000000000000 	0.001225449999999999890071267217 	
0.007324218750000000000000000000 	0.001771300000000000608377237477 	
0.009765625000000000000000000000 	0.002334781250000000484695616976 	
0.012207031250000000000000000000 	0.002942467741935484229487407504 	
0.014648437500000000000000000000 	0.003460550000000000604727379283 	
0.017089843750000000000000000000 	0.004092920000000000758932916511 	
0.019531250000000000000000000000 	0.004642624999999999182986876178 	
0.021972656250000000000000000000 	0.005220648648648647423275992452 	
0.024414062500000000000000000000 	0.005734538461538461057154236755 	
0.026855468750000000000000000000 	0.006274053571428572784185462297 	
0.029296875000000000000000000000 	0.006865599999999999480948531527 	
0.031738281250000000000000000000 	0.007423264705882352300359006136 	
0.034179687500000000000000000000 	0.007969000000000000388800103224 	
0.036621093750000000000000000000 	0.008522566666666668566687548036 	
0.039062500000000000000000000000 	0.009075025641025639272507774535 	
0.041503906250000000000000000000 	0.009553029850746266177230481276 	
0.043945312500000000000000000000 	0.010145800000000001692135320752 	
0.046386718750000000000000000000 	0.010798058823529408864483336572 	
0.048828125000000000000000000000 	0.011337500000000000355271367880 	
0.051269531250000000000000000000 	0.012028857142857143219805138301 	
0.061035156250000000000000000000 	0.014161800000000002164313173125 	
0.070800781250000000000000000000 	0.016370400000000000229061214441 	
0.080566406250000000000000000000 	0.018386599999999999471844702725 	
0.090332031250000000000000000000 	0.020695600000000001494893098197 	
0.100097656250000000000000000000 	0.022923600000000002308020441433 	
0.109863281250000000000000000000 	0.024825400000000000938493727176 	
0.119628906250000000000000000000 	0.027056200000000002470201820870 	
0.129394531250000000000000000000 	0.029025499999999999217736856849 	
0.139160156250000000000000000000 	0.031504600000000000659117205259 	


==> BER_Convolutional_Fig_Data_CIFAR_10000_n_60_L_405_Simul.dat <==
0.000000000000000000000000000000 	0.000036190476190476194727398823 	
0.002441406250000000000000000000 	0.000621750000000000015328016634 	
0.004882812500000000000000000000 	0.001193849999999999989333532291 	
0.007324218750000000000000000000 	0.001786724999999999858452115475 	
0.017089843750000000000000000000 	0.003945749999999999604871625536 	
0.026855468750000000000000000000 	0.006154750000000000498268093452 	
0.036621093750000000000000000000 	0.008527749999999998872790563098 	
0.046386718750000000000000000000 	0.010702050000000001145350481124 	
0.056152343750000000000000000000 	0.012982800000000002671463050774 	
0.065917968750000000000000000000 	0.015223249999999998935407141687 	
0.075683593750000000000000000000 	0.017461249999999997606359158908 	
0.085449218750000000000000000000 	0.019704549999999994291943750113 	
0.095214843750000000000000000000 	0.021919750000000001732836096835 	
0.104980468750000000000000000000 	0.024266100000000002251399067177 	
0.114746093750000000000000000000 	0.026563650000000001150102235670 	


==> BER_Convolutional_Fig_Data_CIFAR_50000_n_90_L_502_Simul.dat <==
0.000000000000000000000000000000 	0.000044775000000000004141305354 	
0.002441406250000000000000000000 	0.001269850000000000101937902564 	
0.004882812500000000000000000000 	0.002477555555555554893387704141 	
0.007324218750000000000000000000 	0.003710699999999999502270364715 	
0.009765625000000000000000000000 	0.004937900000000000275135469963 	
0.019531250000000000000000000000 	0.009695600000000000398547861380 	
0.029296875000000000000000000000 	0.014426812500000002134625809447 	
0.039062500000000000000000000000 	0.019184299999999994412736015192 	
0.048828125000000000000000000000 	0.023930999999999997412958308018 	
0.058593750000000000000000000000 	0.028609900000000004077760351606 	
0.068359375000000000000000000000 	0.033054050000000001485744860474 	
0.078125000000000000000000000000 	0.037506700000000003925038072339 	
0.087890625000000000000000000000 	0.042059055555555557859293003276 	
0.097656250000000000000000000000 	0.046436450000000004112443718896 	
0.107421875000000000000000000000 	0.050930650000000000920952203387 	
0.117187500000000000000000000000 	0.055167700000000007010125813167 	
0.126953125000000000000000000000 	0.059631115384615379637622822884 	
0.136718750000000000000000000000 	0.064048750000000015392132013403 	
0.146484375000000000000000000000 	0.068304454545454543201721264722 	


==> BER_Convolutional_Fig_Data_CIFAR_5000_n_100_L_501_Simul.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.007324218750000000000000000000 	0.003763550000000000055055959791 	
0.017089843750000000000000000000 	0.008553944444444442143926643496 	
0.026855468750000000000000000000 	0.013287400000000001293321005846 	
0.036621093750000000000000000000 	0.018049650000000000416022771788 	
0.046386718750000000000000000000 	0.022820800000000002194511239395 	
0.056152343750000000000000000000 	0.027611307692307688471666793362 	
0.065917968750000000000000000000 	0.031946549999999997171418186781 	
0.075683593750000000000000000000 	0.036478799999999998726618599676 	
0.085449218750000000000000000000 	0.041056099999999998151345437236 	
0.095214843750000000000000000000 	0.045642200000000007764633380702 	
0.104980468750000000000000000000 	0.049858399999999990226395851778 	
0.114746093750000000000000000000 	0.054480733333333329626579910610 	


==> Eigenvalue_CIFAR_10_10000_Gray.dat <==
1.000000000000000000000000000000 	8.087669100568376734372577629983 	
2.000000000000000000000000000000 	3.396491995645990691343740763841 	
3.000000000000000000000000000000 	1.940050351068416611965972151665 	
4.000000000000000000000000000000 	1.131591484318774654127537360182 	
5.000000000000000000000000000000 	0.865235521551166342213434745645 	
6.000000000000000000000000000000 	0.809009185750805492887138825608 	
7.000000000000000000000000000000 	0.652137118290606054848979056260 	
8.000000000000000000000000000000 	0.605779710365312640263368848537 	
9.000000000000000000000000000000 	0.446516915696623106768470279349 	
10.000000000000000000000000000000 	0.398310199100498085744703757882 	
11.000000000000000000000000000000 	0.334614929462397514559057754013 	
12.000000000000000000000000000000 	0.320513138596698554660946456352 	
13.000000000000000000000000000000 	0.311948936086472006223857533769 	
14.000000000000000000000000000000 	0.281863295821556114617578714387 	
15.000000000000000000000000000000 	0.251438773349829503001018338182 	
16.000000000000000000000000000000 	0.214352695225772910125883186083 	
17.000000000000000000000000000000 	0.201359635361470418191132125685 	
18.000000000000000000000000000000 	0.188374966363105023070545485098 	
19.000000000000000000000000000000 	0.175146818051161501372803286358 	
20.000000000000000000000000000000 	0.154728805543272507350138766924 	
21.000000000000000000000000000000 	0.149177142548363422802637501263 	
22.000000000000000000000000000000 	0.144973897039808008457839605398 	
23.000000000000000000000000000000 	0.140650279342867695620000745294 	
24.000000000000000000000000000000 	0.138170942588208417456385745936 	
25.000000000000000000000000000000 	0.125822554133483560656614486106 	
26.000000000000000000000000000000 	0.122561309208727695074792052310 	
27.000000000000000000000000000000 	0.111163934409380785184318085612 	
28.000000000000000000000000000000 	0.103085285945229074289208881510 	
29.000000000000000000000000000000 	0.099194292356879626426646723303 	
30.000000000000000000000000000000 	0.097392368099994491847937183593 	
31.000000000000000000000000000000 	0.095549266897996143477200803318 	
32.000000000000000000000000000000 	0.092528117068055734661946587494 	
33.000000000000000000000000000000 	0.081132501394919009918282881699 	
34.000000000000000000000000000000 	0.080040533285790388395852801295 	
35.000000000000000000000000000000 	0.077932352291500459062767447449 	
36.000000000000000000000000000000 	0.077170579964862720534490847513 	
37.000000000000000000000000000000 	0.075642327573420736763765148680 	
38.000000000000000000000000000000 	0.071414292611195570592563797163 	
39.000000000000000000000000000000 	0.069655813111764330880504303423 	
40.000000000000000000000000000000 	0.067367148469389653842043230725 	
41.000000000000000000000000000000 	0.065453289493068167459455253265 	
42.000000000000000000000000000000 	0.063948343419807679444133441393 	
43.000000000000000000000000000000 	0.059145788388749703790026046590 	
44.000000000000000000000000000000 	0.058102071079021391786234573829 	
45.000000000000000000000000000000 	0.057319975010781086532940520328 	
46.000000000000000000000000000000 	0.055053152578671299410828510190 	
47.000000000000000000000000000000 	0.052984119760845833912998870119 	
48.000000000000000000000000000000 	0.052314284957104391360349637807 	
49.000000000000000000000000000000 	0.051808582272175517091650220891 	
50.000000000000000000000000000000 	0.050170943530972872403950191256 	
51.000000000000000000000000000000 	0.048406009355516685377374130894 	
52.000000000000000000000000000000 	0.047760054040029052691007649400 	
53.000000000000000000000000000000 	0.046263557375331769427884154311 	
54.000000000000000000000000000000 	0.045393291292983195539534335694 	
55.000000000000000000000000000000 	0.044503444323081668698716129029 	
56.000000000000000000000000000000 	0.044267916435600046520804085048 	
57.000000000000000000000000000000 	0.042350165149952267995558941038 	
58.000000000000000000000000000000 	0.041451873134524849784376954176 	
59.000000000000000000000000000000 	0.039945746015613840806945944450 	
60.000000000000000000000000000000 	0.039584828947772071616739708588 	
61.000000000000000000000000000000 	0.038727239996050558112905548569 	
62.000000000000000000000000000000 	0.038254110987233205798396795672 	
63.000000000000000000000000000000 	0.037625636949307574019574218482 	
64.000000000000000000000000000000 	0.035707406104932087886894009898 	
65.000000000000000000000000000000 	0.035020367797835273704354364099 	
66.000000000000000000000000000000 	0.034472185728822934969173275022 	
67.000000000000000000000000000000 	0.033906946730446765880806481164 	
68.000000000000000000000000000000 	0.032912709718316571216867316707 	
69.000000000000000000000000000000 	0.032252200966129671022564195937 	
70.000000000000000000000000000000 	0.031803355377413126958696665270 	
71.000000000000000000000000000000 	0.031123251404185113544453855638 	
72.000000000000000000000000000000 	0.030755102261167475974357188306 	
73.000000000000000000000000000000 	0.030359464836545245469690001983 	
74.000000000000000000000000000000 	0.029696049909816286949126862282 	
75.000000000000000000000000000000 	0.028953216993107218357739185421 	
76.000000000000000000000000000000 	0.028605387460727625670298124305 	
77.000000000000000000000000000000 	0.028215588532496463369803052501 	
78.000000000000000000000000000000 	0.027796400980037674899314481536 	
79.000000000000000000000000000000 	0.027600867459212342913676963008 	
80.000000000000000000000000000000 	0.026952187932712600576534711649 	
81.000000000000000000000000000000 	0.026551853558320199361064695154 	
82.000000000000000000000000000000 	0.025968941245051616745209699388 	
83.000000000000000000000000000000 	0.025519227903918945132843987267 	
84.000000000000000000000000000000 	0.025357960184987111268428705557 	
85.000000000000000000000000000000 	0.024848778842357473889412844414 	
86.000000000000000000000000000000 	0.024596370269953610893098883139 	
87.000000000000000000000000000000 	0.023581450216359680499556006339 	
88.000000000000000000000000000000 	0.023551908392690158039473047324 	
89.000000000000000000000000000000 	0.023164601912399714750412371700 	
90.000000000000000000000000000000 	0.022965264073412448853073186683 	
91.000000000000000000000000000000 	0.022756876239483098817162343153 	
92.000000000000000000000000000000 	0.022185826897394247958494872819 	
93.000000000000000000000000000000 	0.021477804864874685403242082771 	
94.000000000000000000000000000000 	0.021427059490301561539560282199 	
95.000000000000000000000000000000 	0.021111024103356607062309535650 	
96.000000000000000000000000000000 	0.021025122954637057159921198490 	
97.000000000000000000000000000000 	0.020446194480488358302672224909 	
98.000000000000000000000000000000 	0.020127178483566609407118264130 	
99.000000000000000000000000000000 	0.019961172824052512975168127696 	
100.000000000000000000000000000000 	0.019895673632694479276983301475 	
101.000000000000000000000000000000 	0.019444831158735693954486833945 	
102.000000000000000000000000000000 	0.019117049396777358039045680016 	
103.000000000000000000000000000000 	0.018999895781311091497167709008 	
104.000000000000000000000000000000 	0.018757763403489838976989645403 	
105.000000000000000000000000000000 	0.018599944416495803323208235724 	
106.000000000000000000000000000000 	0.018154140969791471987848652248 	
107.000000000000000000000000000000 	0.017932729897743752284222651383 	
108.000000000000000000000000000000 	0.017572962263042262581747010586 	
109.000000000000000000000000000000 	0.017426069171479419833703516929 	
110.000000000000000000000000000000 	0.017299013569039737442389892408 	
111.000000000000000000000000000000 	0.017035960356526436143553837610 	
112.000000000000000000000000000000 	0.017021389428028766560574425171 	
113.000000000000000000000000000000 	0.016474406633175973924121393566 	
114.000000000000000000000000000000 	0.016193139164099878274383215171 	
115.000000000000000000000000000000 	0.015940963472832875985618628079 	
116.000000000000000000000000000000 	0.015714329813096332422173162513 	
117.000000000000000000000000000000 	0.015596586421587853993342420722 	
118.000000000000000000000000000000 	0.015234682627885088798680435218 	
119.000000000000000000000000000000 	0.015077829236608197502333972295 	
120.000000000000000000000000000000 	0.014815345123865659646145154227 	
121.000000000000000000000000000000 	0.014743711605807565193093644496 	
122.000000000000000000000000000000 	0.014499797901870763866538638354 	
123.000000000000000000000000000000 	0.014390140094602370257614865068 	
124.000000000000000000000000000000 	0.014314618821501425352527014923 	
125.000000000000000000000000000000 	0.014143992840140683781013919429 	
126.000000000000000000000000000000 	0.013965436887387053938036629575 	
127.000000000000000000000000000000 	0.013838832670245998154867628216 	
128.000000000000000000000000000000 	0.013765976421350899563944558679 	
129.000000000000000000000000000000 	0.013485540887168794010886330170 	
130.000000000000000000000000000000 	0.013263959253601000087829930862 	
131.000000000000000000000000000000 	0.013221271030235749385783883270 	
132.000000000000000000000000000000 	0.013091802038136026928305533090 	
133.000000000000000000000000000000 	0.012983734617735862709730909614 	
134.000000000000000000000000000000 	0.012856336266650544852829796127 	
135.000000000000000000000000000000 	0.012716796583135570042344397734 	
136.000000000000000000000000000000 	0.012541216494397487354883757860 	
137.000000000000000000000000000000 	0.012454112737408502137315124969 	
138.000000000000000000000000000000 	0.012352432138584579571216615079 	
139.000000000000000000000000000000 	0.012090982410280148515169251766 	
140.000000000000000000000000000000 	0.012010394977967889587611161062 	
141.000000000000000000000000000000 	0.011932749654177801645893453042 	
142.000000000000000000000000000000 	0.011776144772100228044764413937 	
143.000000000000000000000000000000 	0.011651580658240444712814287698 	
144.000000000000000000000000000000 	0.011391590978229131428389742098 	
145.000000000000000000000000000000 	0.011321541045875219491656515913 	
146.000000000000000000000000000000 	0.011287167373686271890087517988 	
147.000000000000000000000000000000 	0.011219353848380070673429464989 	
148.000000000000000000000000000000 	0.011003137628713081236364601523 	
149.000000000000000000000000000000 	0.010750955511939669015375464767 	
150.000000000000000000000000000000 	0.010731518257040316768891052845 	
151.000000000000000000000000000000 	0.010551390577188762831539747822 	
152.000000000000000000000000000000 	0.010466127739967957116506980242 	
153.000000000000000000000000000000 	0.010426807201663678553726910536 	
154.000000000000000000000000000000 	0.010410499426876079764880955736 	
155.000000000000000000000000000000 	0.010128513030759024246552080228 	
156.000000000000000000000000000000 	0.010034084971648191131343708093 	
157.000000000000000000000000000000 	0.009963952440327416767984480828 	
158.000000000000000000000000000000 	0.009826903567193864472151254574 	
159.000000000000000000000000000000 	0.009764075517654405983458687501 	
160.000000000000000000000000000000 	0.009687714312135636829381724056 	
161.000000000000000000000000000000 	0.009551446543072068112723016498 	
162.000000000000000000000000000000 	0.009475474734378817529001359787 	
163.000000000000000000000000000000 	0.009391151679403178173521915539 	
164.000000000000000000000000000000 	0.009318381977356666664991102778 	
165.000000000000000000000000000000 	0.009239284525601574801778603785 	
166.000000000000000000000000000000 	0.009198105522719856805280436163 	
167.000000000000000000000000000000 	0.009173667169572196494753413276 	
168.000000000000000000000000000000 	0.009063025742725825881218604252 	
169.000000000000000000000000000000 	0.008939398108607474885412003118 	
170.000000000000000000000000000000 	0.008863075707700267952260375637 	
171.000000000000000000000000000000 	0.008723154588092042402425185799 	
172.000000000000000000000000000000 	0.008712996318778209320354832812 	
173.000000000000000000000000000000 	0.008610153830339167813079370717 	
174.000000000000000000000000000000 	0.008547175770371057482166499142 	
175.000000000000000000000000000000 	0.008477642501175485303943624160 	
176.000000000000000000000000000000 	0.008460815511232070568192753512 	
177.000000000000000000000000000000 	0.008337663473819300133382803608 	
178.000000000000000000000000000000 	0.008273220794675201911205775218 	
179.000000000000000000000000000000 	0.008117413556184121734005110227 	
180.000000000000000000000000000000 	0.008089811405895992735270993990 	
181.000000000000000000000000000000 	0.008040359687350506767700153432 	
182.000000000000000000000000000000 	0.007899893902543503321211915136 	
183.000000000000000000000000000000 	0.007890291086683978369342717940 	
184.000000000000000000000000000000 	0.007816383962151247227767569825 	
185.000000000000000000000000000000 	0.007677935172923375586884198185 	
186.000000000000000000000000000000 	0.007613972069794487131100257926 	
187.000000000000000000000000000000 	0.007563487098866472115032966173 	
188.000000000000000000000000000000 	0.007494991886665503498521356818 	
189.000000000000000000000000000000 	0.007419518593654582036545086510 	
190.000000000000000000000000000000 	0.007336110116884936478698353568 	
191.000000000000000000000000000000 	0.007287756345929855342213876668 	
192.000000000000000000000000000000 	0.007261534368527374459778567228 	
193.000000000000000000000000000000 	0.007138538899565504379507441257 	
194.000000000000000000000000000000 	0.007088164735350095148336269091 	
195.000000000000000000000000000000 	0.007072544634988255606022899968 	
196.000000000000000000000000000000 	0.006954559399526838610328116630 	
197.000000000000000000000000000000 	0.006929693116229649826887104780 	
198.000000000000000000000000000000 	0.006865558548593858612107965200 	
199.000000000000000000000000000000 	0.006801795207730164036230569025 	
200.000000000000000000000000000000 	0.006755684397212190737957993036 	
201.000000000000000000000000000000 	0.006716061520151677538548184998 	
202.000000000000000000000000000000 	0.006608374855058462594981083527 	
203.000000000000000000000000000000 	0.006584910097354409498626726105 	
204.000000000000000000000000000000 	0.006561134865335643134853782499 	
205.000000000000000000000000000000 	0.006486873256077629358584690777 	
206.000000000000000000000000000000 	0.006442940312647377903987333525 	
207.000000000000000000000000000000 	0.006362590358600453584181355637 	
208.000000000000000000000000000000 	0.006336112750486644698555416255 	
209.000000000000000000000000000000 	0.006293902095893024080386357610 	
210.000000000000000000000000000000 	0.006186251965249816089920109619 	
211.000000000000000000000000000000 	0.006171475731343657560035165233 	
212.000000000000000000000000000000 	0.006167515247024297000977277605 	
213.000000000000000000000000000000 	0.006056633007093161630285393926 	
214.000000000000000000000000000000 	0.006026335348880635170432107373 	
215.000000000000000000000000000000 	0.005962951031682442448733638685 	
216.000000000000000000000000000000 	0.005940635653640397549624108109 	
217.000000000000000000000000000000 	0.005899031395879695237327577928 	
218.000000000000000000000000000000 	0.005857590443694288967479977259 	
219.000000000000000000000000000000 	0.005810879971129381468819552481 	
220.000000000000000000000000000000 	0.005752763799198037757143264770 	
221.000000000000000000000000000000 	0.005698478135853740460248229027 	
222.000000000000000000000000000000 	0.005659585256936082615919492156 	
223.000000000000000000000000000000 	0.005610409799704782658757995506 	
224.000000000000000000000000000000 	0.005569508524414673936164810186 	
225.000000000000000000000000000000 	0.005520008734786632439983655729 	
226.000000000000000000000000000000 	0.005493823907328823294426989321 	
227.000000000000000000000000000000 	0.005428069336987863605092918817 	
228.000000000000000000000000000000 	0.005385228116457807523431711161 	
229.000000000000000000000000000000 	0.005357706647382612201446772104 	
230.000000000000000000000000000000 	0.005315180507215319302694034320 	
231.000000000000000000000000000000 	0.005302375642137311870238924882 	
232.000000000000000000000000000000 	0.005262063170137381597213366291 	
233.000000000000000000000000000000 	0.005214684784837067543783462042 	
234.000000000000000000000000000000 	0.005173917871166517495895575962 	
235.000000000000000000000000000000 	0.005109261588355428103380706517 	
236.000000000000000000000000000000 	0.005032310554984095914143882311 	
237.000000000000000000000000000000 	0.005019299308205023638085329196 	
238.000000000000000000000000000000 	0.004997000163047837090202207833 	
239.000000000000000000000000000000 	0.004950282034035582805209241286 	
240.000000000000000000000000000000 	0.004914466597526380951810320852 	
241.000000000000000000000000000000 	0.004878823764895123815676925005 	
242.000000000000000000000000000000 	0.004827912373956426764221028236 	
243.000000000000000000000000000000 	0.004822499450050595805328246257 	
244.000000000000000000000000000000 	0.004773310016438143607575561589 	
245.000000000000000000000000000000 	0.004738718559429335591692833418 	
246.000000000000000000000000000000 	0.004718943840340970169444645421 	
247.000000000000000000000000000000 	0.004675084779772887243198820073 	
248.000000000000000000000000000000 	0.004648528471235478451428768665 	
249.000000000000000000000000000000 	0.004599693265846508186123209327 	
250.000000000000000000000000000000 	0.004581397349720923301008568274 	
251.000000000000000000000000000000 	0.004533707954467983483604065498 	
252.000000000000000000000000000000 	0.004521679741456259907228520944 	
253.000000000000000000000000000000 	0.004509475428182193462722793242 	
254.000000000000000000000000000000 	0.004488340724033661535696815292 	
255.000000000000000000000000000000 	0.004444381233794125404812369595 	
256.000000000000000000000000000000 	0.004412817528428741170598570420 	
257.000000000000000000000000000000 	0.004371968111913947241387035092 	
258.000000000000000000000000000000 	0.004358671466118929638255963255 	
259.000000000000000000000000000000 	0.004289377636114986673543381102 	
260.000000000000000000000000000000 	0.004257332436420878558902547439 	
261.000000000000000000000000000000 	0.004242120653524642653886544963 	
262.000000000000000000000000000000 	0.004227201036284658312858208973 	
263.000000000000000000000000000000 	0.004186658951695202031395570685 	
264.000000000000000000000000000000 	0.004155100243329753161025674757 	
265.000000000000000000000000000000 	0.004125967774998549192355667969 	
266.000000000000000000000000000000 	0.004097385743200434617128369297 	
267.000000000000000000000000000000 	0.004073721623470753956663958917 	
268.000000000000000000000000000000 	0.004032908023511711653741329542 	
269.000000000000000000000000000000 	0.004005534625785104121953317247 	
270.000000000000000000000000000000 	0.003956534982206376394042735001 	
271.000000000000000000000000000000 	0.003936393265372105203236952065 	
272.000000000000000000000000000000 	0.003926656140451858199857948506 	
273.000000000000000000000000000000 	0.003907143859431646583380004500 	
274.000000000000000000000000000000 	0.003854114186570011674204394581 	
275.000000000000000000000000000000 	0.003840318640650140693398872926 	
276.000000000000000000000000000000 	0.003797766939503430076718881736 	
277.000000000000000000000000000000 	0.003787309706688741801211550708 	
278.000000000000000000000000000000 	0.003759503484194366869364234418 	
279.000000000000000000000000000000 	0.003749678700973879848235004175 	
280.000000000000000000000000000000 	0.003723079472371871451175096013 	
281.000000000000000000000000000000 	0.003669808017867702207293056915 	
282.000000000000000000000000000000 	0.003654505309723013461997709328 	
283.000000000000000000000000000000 	0.003638051139533279680626787211 	
284.000000000000000000000000000000 	0.003616210848951211323520915641 	
285.000000000000000000000000000000 	0.003577807887286998771159129973 	
286.000000000000000000000000000000 	0.003566190004729479726824914465 	
287.000000000000000000000000000000 	0.003547215022195457107684335440 	
288.000000000000000000000000000000 	0.003510759401141073064722686325 	
289.000000000000000000000000000000 	0.003482475590325670358055054621 	
290.000000000000000000000000000000 	0.003469878027408065859077401782 	
291.000000000000000000000000000000 	0.003447622089243321513024609359 	
292.000000000000000000000000000000 	0.003423523810809691019646505694 	
293.000000000000000000000000000000 	0.003412164160386476751546380726 	
294.000000000000000000000000000000 	0.003403977555509242209491604925 	
295.000000000000000000000000000000 	0.003365467080693867844842781523 	
296.000000000000000000000000000000 	0.003324799640016560826200064938 	
297.000000000000000000000000000000 	0.003316586066497159181187814880 	
298.000000000000000000000000000000 	0.003309935560190623449888791541 	
299.000000000000000000000000000000 	0.003284409082522132643233714333 	
300.000000000000000000000000000000 	0.003267293788171120923896628696 	
301.000000000000000000000000000000 	0.003260783804475059222127697467 	
302.000000000000000000000000000000 	0.003228534563583360019606294244 	
303.000000000000000000000000000000 	0.003201302530062534717342215274 	
304.000000000000000000000000000000 	0.003159034092043343233680019466 	
305.000000000000000000000000000000 	0.003141203826684440918171059565 	
306.000000000000000000000000000000 	0.003120750781547345330257936524 	
307.000000000000000000000000000000 	0.003102008347837811354230641570 	
308.000000000000000000000000000000 	0.003088097646787862568529270391 	
309.000000000000000000000000000000 	0.003071932684585468049248691003 	
310.000000000000000000000000000000 	0.003035298220705426232995938207 	
311.000000000000000000000000000000 	0.003019990259434058611776041658 	
312.000000000000000000000000000000 	0.003006698303625229481972347401 	
313.000000000000000000000000000000 	0.002980337374655609057605420986 	
314.000000000000000000000000000000 	0.002973637967283252522138203844 	
315.000000000000000000000000000000 	0.002945689042465139077103808418 	
316.000000000000000000000000000000 	0.002927036891675559825143349002 	
317.000000000000000000000000000000 	0.002915829988656657399681559895 	
318.000000000000000000000000000000 	0.002891178701242704852936160620 	
319.000000000000000000000000000000 	0.002877875931253982572793903572 	
320.000000000000000000000000000000 	0.002860607283259335945763135456 	
321.000000000000000000000000000000 	0.002840327710962973085245808491 	
322.000000000000000000000000000000 	0.002819204398227574681623508468 	
323.000000000000000000000000000000 	0.002805549801096498228891729099 	
324.000000000000000000000000000000 	0.002779692924318340023492890367 	
325.000000000000000000000000000000 	0.002763045100288743453204043377 	
326.000000000000000000000000000000 	0.002755858572368112026362840794 	
327.000000000000000000000000000000 	0.002743587956598015666076495478 	
328.000000000000000000000000000000 	0.002736831294143796892287534561 	
329.000000000000000000000000000000 	0.002693820010448671857516966810 	
330.000000000000000000000000000000 	0.002678712288482996799199309379 	
331.000000000000000000000000000000 	0.002657353057089833613807483559 	
332.000000000000000000000000000000 	0.002654310279146813306150320955 	
333.000000000000000000000000000000 	0.002637864515168015198953721523 	
334.000000000000000000000000000000 	0.002625255957097779452302788172 	
335.000000000000000000000000000000 	0.002623492075760831040293075134 	
336.000000000000000000000000000000 	0.002595763210572328734404567996 	
337.000000000000000000000000000000 	0.002573072903029460702789554816 	
338.000000000000000000000000000000 	0.002568347755244307535626990813 	
339.000000000000000000000000000000 	0.002556340179423970300487400920 	
340.000000000000000000000000000000 	0.002543682800107608873996234422 	
341.000000000000000000000000000000 	0.002514766234287529791252557843 	
342.000000000000000000000000000000 	0.002496466385207684463010124887 	
343.000000000000000000000000000000 	0.002478206226958218436756675729 	
344.000000000000000000000000000000 	0.002473190189213775834475850246 	
345.000000000000000000000000000000 	0.002443699237155889242290029983 	
346.000000000000000000000000000000 	0.002428713570604637637245781789 	
347.000000000000000000000000000000 	0.002415259124671365140862855370 	
348.000000000000000000000000000000 	0.002403914983517630669235254359 	
349.000000000000000000000000000000 	0.002388789731781288880330116342 	
350.000000000000000000000000000000 	0.002384183532903681908277082613 	
351.000000000000000000000000000000 	0.002367522802014239684947893849 	
352.000000000000000000000000000000 	0.002353031734160967915897577640 	
353.000000000000000000000000000000 	0.002325470527573193085801861457 	
354.000000000000000000000000000000 	0.002309399096351525890180589329 	
355.000000000000000000000000000000 	0.002300696940053339068638083020 	
356.000000000000000000000000000000 	0.002297370569389900647749858109 	
357.000000000000000000000000000000 	0.002289513899521075212389886744 	
358.000000000000000000000000000000 	0.002257338785118494315501402880 	
359.000000000000000000000000000000 	0.002239864372550317683091547494 	
360.000000000000000000000000000000 	0.002235466045686776599688005973 	
361.000000000000000000000000000000 	0.002208756177871746932683816311 	
362.000000000000000000000000000000 	0.002196935070015500895967974770 	
363.000000000000000000000000000000 	0.002179529258827053034286436173 	
364.000000000000000000000000000000 	0.002175526092260179639864547951 	
365.000000000000000000000000000000 	0.002170601529426531995509153106 	
366.000000000000000000000000000000 	0.002152319922167751642394506462 	
367.000000000000000000000000000000 	0.002137937667648569153161508538 	
368.000000000000000000000000000000 	0.002135653725504658897310639176 	
369.000000000000000000000000000000 	0.002115840140881712454212770780 	
370.000000000000000000000000000000 	0.002107541949326676832682236906 	
371.000000000000000000000000000000 	0.002082998549274599729697055039 	
372.000000000000000000000000000000 	0.002074291600560774096601024397 	
373.000000000000000000000000000000 	0.002071627297051735136501626755 	
374.000000000000000000000000000000 	0.002051776033400692748898119788 	
375.000000000000000000000000000000 	0.002032875659254534603248565361 	
376.000000000000000000000000000000 	0.002017169993050326511768721716 	
377.000000000000000000000000000000 	0.002009567036361658339677083163 	
378.000000000000000000000000000000 	0.002006976546894061880221826755 	
379.000000000000000000000000000000 	0.002000255663807919918190103559 	
380.000000000000000000000000000000 	0.001977270899358401709533517021 	
381.000000000000000000000000000000 	0.001972683170501673358826488780 	
382.000000000000000000000000000000 	0.001960884163793556386745642328 	
383.000000000000000000000000000000 	0.001948064562749322404036633749 	
384.000000000000000000000000000000 	0.001943971917917302130729417797 	
385.000000000000000000000000000000 	0.001924556357070040428849933001 	
386.000000000000000000000000000000 	0.001914561841657524878662632872 	
387.000000000000000000000000000000 	0.001898092391616187707067964219 	
388.000000000000000000000000000000 	0.001890506043302634612418566817 	
389.000000000000000000000000000000 	0.001880193505190327126624927345 	
390.000000000000000000000000000000 	0.001875661606057478112893899258 	
391.000000000000000000000000000000 	0.001850599181624461428072314639 	
392.000000000000000000000000000000 	0.001848063985976563031177200003 	
393.000000000000000000000000000000 	0.001834612986258750020815422310 	
394.000000000000000000000000000000 	0.001829717287146997387742297647 	
395.000000000000000000000000000000 	0.001822864349725175463212689664 	
396.000000000000000000000000000000 	0.001815151594484403852272635937 	
397.000000000000000000000000000000 	0.001804621636496383770345564024 	
398.000000000000000000000000000000 	0.001786788736322442779774766208 	
399.000000000000000000000000000000 	0.001778946073998864327303515154 	
400.000000000000000000000000000000 	0.001765477866409531030461588230 	
401.000000000000000000000000000000 	0.001763124396308581465914189224 	
402.000000000000000000000000000000 	0.001742879076998299142306492193 	
403.000000000000000000000000000000 	0.001733882901235378817816901176 	
404.000000000000000000000000000000 	0.001718564468712752320300740649 	
405.000000000000000000000000000000 	0.001706163861326403120149963755 	
406.000000000000000000000000000000 	0.001703995689394897971105646839 	
407.000000000000000000000000000000 	0.001700105451928443384829181539 	
408.000000000000000000000000000000 	0.001690327124786743153567192266 	
409.000000000000000000000000000000 	0.001666223366762018855136151529 	
410.000000000000000000000000000000 	0.001662823285166548049548995714 	
411.000000000000000000000000000000 	0.001652118927208518243607282550 	
412.000000000000000000000000000000 	0.001644648668756945293981108769 	
413.000000000000000000000000000000 	0.001631861423964740126502093176 	
414.000000000000000000000000000000 	0.001629894562943165828294844744 	
415.000000000000000000000000000000 	0.001627961243208230933052216294 	
416.000000000000000000000000000000 	0.001616699611766476973873096767 	
417.000000000000000000000000000000 	0.001602079385142976498609956870 	
418.000000000000000000000000000000 	0.001593457525357132526303005626 	
419.000000000000000000000000000000 	0.001578918582128273004339114038 	
420.000000000000000000000000000000 	0.001573790850974113265589582333 	
421.000000000000000000000000000000 	0.001571729504370777139379833365 	
422.000000000000000000000000000000 	0.001560544349764521679380102626 	
423.000000000000000000000000000000 	0.001556009582838402014945411445 	
424.000000000000000000000000000000 	0.001537794391654806339456151854 	
425.000000000000000000000000000000 	0.001531859160000929821407456011 	
426.000000000000000000000000000000 	0.001528113354973102125042294652 	
427.000000000000000000000000000000 	0.001518060826240606644293995586 	
428.000000000000000000000000000000 	0.001509444931737362370974264714 	
429.000000000000000000000000000000 	0.001506652491701376481159080356 	
430.000000000000000000000000000000 	0.001488861750995179415724134486 	
431.000000000000000000000000000000 	0.001478568479463513579696964939 	
432.000000000000000000000000000000 	0.001474409397220314676263397402 	
433.000000000000000000000000000000 	0.001462272371392616667970520972 	
434.000000000000000000000000000000 	0.001456832519320597294637531505 	
435.000000000000000000000000000000 	0.001447435209157933548584917816 	
436.000000000000000000000000000000 	0.001438599092545120913116951655 	
437.000000000000000000000000000000 	0.001433127297692912173465717984 	
438.000000000000000000000000000000 	0.001429356781904920917561363503 	
439.000000000000000000000000000000 	0.001419102240170673923796984539 	
440.000000000000000000000000000000 	0.001406876221433403344185375516 	
441.000000000000000000000000000000 	0.001404232937870616938422219100 	
442.000000000000000000000000000000 	0.001397568677676957592942441622 	
443.000000000000000000000000000000 	0.001387436772555040043891638746 	
444.000000000000000000000000000000 	0.001380801765784923831187347432 	
445.000000000000000000000000000000 	0.001371858291651907157254752789 	
446.000000000000000000000000000000 	0.001365882205092343185462433475 	
447.000000000000000000000000000000 	0.001362023788670072791534559897 	
448.000000000000000000000000000000 	0.001358401416002413906319867820 	
449.000000000000000000000000000000 	0.001350902618702277740644901449 	
450.000000000000000000000000000000 	0.001342942393102455932510364001 	
451.000000000000000000000000000000 	0.001327099431727013717843832730 	
452.000000000000000000000000000000 	0.001317335885434370561924977139 	
453.000000000000000000000000000000 	0.001306608135360592427842707508 	
454.000000000000000000000000000000 	0.001303488147973156079800771678 	
455.000000000000000000000000000000 	0.001299300677079299722385674620 	
456.000000000000000000000000000000 	0.001297610667974975935667902860 	
457.000000000000000000000000000000 	0.001288481984550442433282158028 	
458.000000000000000000000000000000 	0.001280782413860200290994795225 	
459.000000000000000000000000000000 	0.001273583754929730497626461094 	
460.000000000000000000000000000000 	0.001266430390696984559922855240 	
461.000000000000000000000000000000 	0.001260620328317641359455736350 	
462.000000000000000000000000000000 	0.001255538556990551174105674725 	
463.000000000000000000000000000000 	0.001249768245640068024468471997 	
464.000000000000000000000000000000 	0.001241409972133670179539333134 	
465.000000000000000000000000000000 	0.001236771314355046775049218333 	
466.000000000000000000000000000000 	0.001227215799071020756530470130 	
467.000000000000000000000000000000 	0.001225650808445622299072685912 	
468.000000000000000000000000000000 	0.001211870373088356741056448307 	
469.000000000000000000000000000000 	0.001207943062397774615021606159 	
470.000000000000000000000000000000 	0.001201079943157054488039880979 	
471.000000000000000000000000000000 	0.001191036021328195854476761362 	
472.000000000000000000000000000000 	0.001190342044584666303386200070 	
473.000000000000000000000000000000 	0.001184815309392875989219495736 	
474.000000000000000000000000000000 	0.001171867818207744660341518284 	
475.000000000000000000000000000000 	0.001167552665523069899827790508 	
476.000000000000000000000000000000 	0.001164906731555351944093490424 	
477.000000000000000000000000000000 	0.001159055340329083905875906524 	
478.000000000000000000000000000000 	0.001153083720321195545371883995 	
479.000000000000000000000000000000 	0.001146042508963533972793369387 	
480.000000000000000000000000000000 	0.001139726653195001319918144844 	
481.000000000000000000000000000000 	0.001133764679597555526807672877 	
482.000000000000000000000000000000 	0.001123987251579681252364184552 	
483.000000000000000000000000000000 	0.001119295485223180180653357318 	
484.000000000000000000000000000000 	0.001113903944227858299961808619 	
485.000000000000000000000000000000 	0.001110979321351738408063525299 	
486.000000000000000000000000000000 	0.001101032630367447529007307594 	
487.000000000000000000000000000000 	0.001099611362648833176591800509 	
488.000000000000000000000000000000 	0.001085853837711409043340071712 	
489.000000000000000000000000000000 	0.001083149038520457921319639638 	
490.000000000000000000000000000000 	0.001077230020849526950441066298 	
491.000000000000000000000000000000 	0.001074525395607830568350804512 	
492.000000000000000000000000000000 	0.001068685373507876094564816860 	
493.000000000000000000000000000000 	0.001064300451346114357448202625 	
494.000000000000000000000000000000 	0.001059352895038296682797551718 	
495.000000000000000000000000000000 	0.001057508518406479608442438689 	
496.000000000000000000000000000000 	0.001050648544177056227522104592 	
497.000000000000000000000000000000 	0.001047652002672258076190758835 	
498.000000000000000000000000000000 	0.001041405859340624072070791151 	
499.000000000000000000000000000000 	0.001037028754391784018951128132 	
500.000000000000000000000000000000 	0.001035661821259135570438836282 	
501.000000000000000000000000000000 	0.001019710579087773670917127511 	
502.000000000000000000000000000000 	0.001017543088820197600893879830 	
503.000000000000000000000000000000 	0.001012739153508921633589645594 	
504.000000000000000000000000000000 	0.001009609987680496053993883798 	
505.000000000000000000000000000000 	0.001007249386518970900999958573 	
506.000000000000000000000000000000 	0.001000145635857540692831291196 	
507.000000000000000000000000000000 	0.000999516888496984742470963248 	
508.000000000000000000000000000000 	0.000992409454249524800029114147 	
509.000000000000000000000000000000 	0.000985401401282558079067208645 	
510.000000000000000000000000000000 	0.000981188292696198250189554280 	
511.000000000000000000000000000000 	0.000973696094875426223537451254 	
512.000000000000000000000000000000 	0.000970909928606430842369656720 	
513.000000000000000000000000000000 	0.000966167059055798101326051341 	
514.000000000000000000000000000000 	0.000958003493818217351750410327 	
515.000000000000000000000000000000 	0.000955652965764360279136979681 	
516.000000000000000000000000000000 	0.000948997168532858493758541663 	
517.000000000000000000000000000000 	0.000944716239623729671370799821 	
518.000000000000000000000000000000 	0.000939935355077418997586657934 	
519.000000000000000000000000000000 	0.000933926126537930052610991805 	
520.000000000000000000000000000000 	0.000933294717703915923182056424 	
521.000000000000000000000000000000 	0.000926365668034534440154759150 	
522.000000000000000000000000000000 	0.000914473944135695579298050983 	
523.000000000000000000000000000000 	0.000913462200311169971074509721 	
524.000000000000000000000000000000 	0.000911883510802408451742517848 	
525.000000000000000000000000000000 	0.000909552651827051856017747333 	
526.000000000000000000000000000000 	0.000905010824692321956888574341 	
527.000000000000000000000000000000 	0.000896479540381739836880925498 	
528.000000000000000000000000000000 	0.000891197060832727349852233623 	
529.000000000000000000000000000000 	0.000887906236086907557289449322 	
530.000000000000000000000000000000 	0.000885455726256306231702897236 	
531.000000000000000000000000000000 	0.000879535420225874145852551500 	
532.000000000000000000000000000000 	0.000873611578612045369847394216 	
533.000000000000000000000000000000 	0.000865725581562799351501014122 	
534.000000000000000000000000000000 	0.000865284501716234765236746007 	
535.000000000000000000000000000000 	0.000862086712106552516612922865 	
536.000000000000000000000000000000 	0.000855494481384670561220640028 	
537.000000000000000000000000000000 	0.000853493876864835280919574512 	
538.000000000000000000000000000000 	0.000850922240612906602072462725 	
539.000000000000000000000000000000 	0.000843261421174289660558642812 	
540.000000000000000000000000000000 	0.000839452306345361051048703516 	
541.000000000000000000000000000000 	0.000835312236585790510341731352 	
542.000000000000000000000000000000 	0.000832504150422503090729631214 	
543.000000000000000000000000000000 	0.000831419929238599603876780364 	
544.000000000000000000000000000000 	0.000826394879067125776028746031 	
545.000000000000000000000000000000 	0.000822037106188048876873053494 	
546.000000000000000000000000000000 	0.000820607348120033341237755664 	
547.000000000000000000000000000000 	0.000815683725861733556136701218 	
548.000000000000000000000000000000 	0.000813936292601731602516790254 	
549.000000000000000000000000000000 	0.000808209407787296063747917163 	
550.000000000000000000000000000000 	0.000801982118444665771118951003 	
551.000000000000000000000000000000 	0.000799746973389014841060440375 	
552.000000000000000000000000000000 	0.000793937966157130087761772952 	
553.000000000000000000000000000000 	0.000790059902015783971016005260 	
554.000000000000000000000000000000 	0.000787212987914270162503882489 	
555.000000000000000000000000000000 	0.000781593510958502202951025950 	
556.000000000000000000000000000000 	0.000780809048506673434447700188 	
557.000000000000000000000000000000 	0.000771886550806252444423272152 	
558.000000000000000000000000000000 	0.000770689481708964892019142479 	
559.000000000000000000000000000000 	0.000768612131624843842973848762 	
560.000000000000000000000000000000 	0.000762572873973295850200115886 	
561.000000000000000000000000000000 	0.000760258772973396103507515154 	
562.000000000000000000000000000000 	0.000752990527804584474334814725 	
563.000000000000000000000000000000 	0.000748591516664012302829933621 	
564.000000000000000000000000000000 	0.000743126817545996165223498586 	
565.000000000000000000000000000000 	0.000740259962534980378232041254 	
566.000000000000000000000000000000 	0.000737145639501614671762474984 	
567.000000000000000000000000000000 	0.000734856737119367916903633908 	
568.000000000000000000000000000000 	0.000730824694671445077021054715 	
569.000000000000000000000000000000 	0.000727595807890165182686692535 	
570.000000000000000000000000000000 	0.000725239215629915967911700569 	
571.000000000000000000000000000000 	0.000723375668913127530500195572 	
572.000000000000000000000000000000 	0.000716597029184001376583834642 	
573.000000000000000000000000000000 	0.000713921890489139089434889041 	
574.000000000000000000000000000000 	0.000712412894405012667164989182 	
575.000000000000000000000000000000 	0.000709222996383728149574765531 	
576.000000000000000000000000000000 	0.000707238889283385869372056121 	
577.000000000000000000000000000000 	0.000700100611805721259953139146 	
578.000000000000000000000000000000 	0.000696355958075940044763041392 	
579.000000000000000000000000000000 	0.000691478167183133909413916829 	
580.000000000000000000000000000000 	0.000688786996155151139652195180 	
581.000000000000000000000000000000 	0.000686858607279806562817547899 	
582.000000000000000000000000000000 	0.000685022152657882620399587559 	
583.000000000000000000000000000000 	0.000682291773255475075821152586 	
584.000000000000000000000000000000 	0.000676780676009148271857207568 	
585.000000000000000000000000000000 	0.000671068269451913180720370455 	
586.000000000000000000000000000000 	0.000667546582060350962399553065 	
587.000000000000000000000000000000 	0.000665529642748441917221580155 	
588.000000000000000000000000000000 	0.000661197397614892920514328978 	
589.000000000000000000000000000000 	0.000657273271829568288271428145 	
590.000000000000000000000000000000 	0.000656290018062043525870485894 	
591.000000000000000000000000000000 	0.000654812289371887730309029774 	
592.000000000000000000000000000000 	0.000651557361205542563686865520 	
593.000000000000000000000000000000 	0.000646656867379842657111987947 	
594.000000000000000000000000000000 	0.000642209211968766137922093318 	
595.000000000000000000000000000000 	0.000639962579595687412747917477 	
596.000000000000000000000000000000 	0.000638505066050574013325480394 	
597.000000000000000000000000000000 	0.000635651330456453640162239882 	
598.000000000000000000000000000000 	0.000629137919685926797451480663 	
599.000000000000000000000000000000 	0.000625942762166498633223665760 	
600.000000000000000000000000000000 	0.000623740670285931266166035147 	
601.000000000000000000000000000000 	0.000618833001125067760569975484 	
602.000000000000000000000000000000 	0.000617380811620091177020774875 	
603.000000000000000000000000000000 	0.000615698553387714151569065635 	
604.000000000000000000000000000000 	0.000612078316325219873479668298 	
605.000000000000000000000000000000 	0.000609515865014311083135145619 	
606.000000000000000000000000000000 	0.000607021486042835767792114066 	
607.000000000000000000000000000000 	0.000602822190359263545070267476 	
608.000000000000000000000000000000 	0.000599272773308368272675294985 	
609.000000000000000000000000000000 	0.000597184935399757061726122576 	
610.000000000000000000000000000000 	0.000595692561904388891667883055 	
611.000000000000000000000000000000 	0.000593852296418140431985555061 	
612.000000000000000000000000000000 	0.000591141202194223167216968751 	
613.000000000000000000000000000000 	0.000588125981030031188406814735 	
614.000000000000000000000000000000 	0.000584868099188384066820789453 	
615.000000000000000000000000000000 	0.000582978230943173385790456731 	
616.000000000000000000000000000000 	0.000580389150033205208911724071 	
617.000000000000000000000000000000 	0.000573680243874579842006111718 	
618.000000000000000000000000000000 	0.000573023406512224685316336803 	
619.000000000000000000000000000000 	0.000568562857257356242708656868 	
620.000000000000000000000000000000 	0.000566412918512120499257844752 	
621.000000000000000000000000000000 	0.000565274890582298820615458901 	
622.000000000000000000000000000000 	0.000561830402792004861452224151 	
623.000000000000000000000000000000 	0.000557731799970040517840097483 	
624.000000000000000000000000000000 	0.000555312509243748703667564737 	
625.000000000000000000000000000000 	0.000552057911236545208015502606 	
626.000000000000000000000000000000 	0.000550347163088322544922947888 	
627.000000000000000000000000000000 	0.000545783655938668929401280661 	
628.000000000000000000000000000000 	0.000544626891609327696067155422 	
629.000000000000000000000000000000 	0.000541775808508633506185847573 	
630.000000000000000000000000000000 	0.000539922419164612387744439648 	
631.000000000000000000000000000000 	0.000535720589291008406247762696 	
632.000000000000000000000000000000 	0.000534812671934691550613971689 	
633.000000000000000000000000000000 	0.000534428822499403424414743391 	
634.000000000000000000000000000000 	0.000531599079182564480429429299 	
635.000000000000000000000000000000 	0.000529094597965343825529682675 	
636.000000000000000000000000000000 	0.000523269810526687142830659649 	
637.000000000000000000000000000000 	0.000521565522559602453081528672 	
638.000000000000000000000000000000 	0.000518357674920228318066195428 	
639.000000000000000000000000000000 	0.000517009172933301816392492878 	
640.000000000000000000000000000000 	0.000515506142917930196799269904 	
641.000000000000000000000000000000 	0.000514267670776971511960307115 	
642.000000000000000000000000000000 	0.000508762585229038249989841347 	
643.000000000000000000000000000000 	0.000505972050089677346726424467 	
644.000000000000000000000000000000 	0.000503865475010685016400702185 	
645.000000000000000000000000000000 	0.000503019872075919022638701428 	
646.000000000000000000000000000000 	0.000499709024782053344744536805 	
647.000000000000000000000000000000 	0.000496855326467110221082268406 	
648.000000000000000000000000000000 	0.000492741517984398745208518555 	
649.000000000000000000000000000000 	0.000491605727433759272584912203 	
650.000000000000000000000000000000 	0.000486684383002130313642524806 	
651.000000000000000000000000000000 	0.000483411194450550168143221352 	
652.000000000000000000000000000000 	0.000481251710443960582352235233 	
653.000000000000000000000000000000 	0.000478712006645819535249203325 	
654.000000000000000000000000000000 	0.000477822783313676163665512098 	
655.000000000000000000000000000000 	0.000474465699405843819354972046 	
656.000000000000000000000000000000 	0.000472323753037745628496901773 	
657.000000000000000000000000000000 	0.000471397432136654286755073073 	
658.000000000000000000000000000000 	0.000469976309565335809495523200 	
659.000000000000000000000000000000 	0.000466755691122132843236258726 	
660.000000000000000000000000000000 	0.000464261988911845091196339830 	
661.000000000000000000000000000000 	0.000463418801734820785375584817 	
662.000000000000000000000000000000 	0.000459251480818840943955161382 	
663.000000000000000000000000000000 	0.000457733462724445338588863397 	
664.000000000000000000000000000000 	0.000454578344743209426803698392 	
665.000000000000000000000000000000 	0.000453763790479240860294835036 	
666.000000000000000000000000000000 	0.000450055562910353461596874025 	
667.000000000000000000000000000000 	0.000448859311411865498711581957 	
668.000000000000000000000000000000 	0.000446837764509104898563024433 	
669.000000000000000000000000000000 	0.000445142913192691754356578038 	
670.000000000000000000000000000000 	0.000440762019734830664749458684 	
671.000000000000000000000000000000 	0.000439578664924231978742424909 	
672.000000000000000000000000000000 	0.000437040716290089663754320215 	
673.000000000000000000000000000000 	0.000435032318775483567430129028 	
674.000000000000000000000000000000 	0.000431392796611469936992472318 	
675.000000000000000000000000000000 	0.000430110064177908850684833864 	
676.000000000000000000000000000000 	0.000428688098406145631086294756 	
677.000000000000000000000000000000 	0.000427030742875071905179096277 	
678.000000000000000000000000000000 	0.000425508924734123265831708949 	
679.000000000000000000000000000000 	0.000422547298411775275762264359 	
680.000000000000000000000000000000 	0.000421715644837597730502920523 	
681.000000000000000000000000000000 	0.000419679618389828769028926381 	
682.000000000000000000000000000000 	0.000415745542515778203178367090 	
683.000000000000000000000000000000 	0.000411934299232368948597698965 	
684.000000000000000000000000000000 	0.000411746101967286825488306912 	
685.000000000000000000000000000000 	0.000410285506595693379508493770 	
686.000000000000000000000000000000 	0.000409851576760937542573404180 	
687.000000000000000000000000000000 	0.000405125981375584578222243115 	
688.000000000000000000000000000000 	0.000403204406997538099440003823 	
689.000000000000000000000000000000 	0.000401780196467624794390977039 	
690.000000000000000000000000000000 	0.000400135503103707054241289232 	
691.000000000000000000000000000000 	0.000399647229582867572882792784 	
692.000000000000000000000000000000 	0.000397918746878804226261433508 	
693.000000000000000000000000000000 	0.000393690758512444077647784990 	
694.000000000000000000000000000000 	0.000390907543477248139128510385 	
695.000000000000000000000000000000 	0.000387581394908430082110739612 	
696.000000000000000000000000000000 	0.000386798486766817167011728307 	
697.000000000000000000000000000000 	0.000385569361185268753670907227 	
698.000000000000000000000000000000 	0.000383848683938130036310404369 	
699.000000000000000000000000000000 	0.000381698808877540933254951527 	
700.000000000000000000000000000000 	0.000379750458247734234105974505 	
701.000000000000000000000000000000 	0.000378627368387057382410898487 	
702.000000000000000000000000000000 	0.000374980260161323383609477400 	
703.000000000000000000000000000000 	0.000373350521159579299725062018 	
704.000000000000000000000000000000 	0.000373081838737772527800351519 	
705.000000000000000000000000000000 	0.000370351579490606425473786523 	
706.000000000000000000000000000000 	0.000368825784921968547348108958 	
707.000000000000000000000000000000 	0.000368510900676273912921626641 	
708.000000000000000000000000000000 	0.000362627109323312199051086990 	
709.000000000000000000000000000000 	0.000360679013613490414853074428 	
710.000000000000000000000000000000 	0.000360576157957878044683919239 	
711.000000000000000000000000000000 	0.000359102970680438349834057155 	
712.000000000000000000000000000000 	0.000358105974362378108501875351 	
713.000000000000000000000000000000 	0.000356335150127233882526994746 	
714.000000000000000000000000000000 	0.000353167997512257732760365680 	
715.000000000000000000000000000000 	0.000352409187819201089389431480 	
716.000000000000000000000000000000 	0.000350084523127348206956305221 	
717.000000000000000000000000000000 	0.000349131813015111154997055509 	
718.000000000000000000000000000000 	0.000347629069568891624093104342 	
719.000000000000000000000000000000 	0.000346205946283587061903380677 	
720.000000000000000000000000000000 	0.000344309888704202188020736530 	
721.000000000000000000000000000000 	0.000342158045648734967722481848 	
722.000000000000000000000000000000 	0.000341407905820977314141628778 	
723.000000000000000000000000000000 	0.000337812025154036674190471956 	
724.000000000000000000000000000000 	0.000337307337381800246417506983 	
725.000000000000000000000000000000 	0.000335127481366623649911701266 	
726.000000000000000000000000000000 	0.000332590057855494116659939019 	
727.000000000000000000000000000000 	0.000331095831891267786302457399 	
728.000000000000000000000000000000 	0.000330072605307753621020627754 	
729.000000000000000000000000000000 	0.000328381301656052824056858386 	
730.000000000000000000000000000000 	0.000327202318432207918137005764 	
731.000000000000000000000000000000 	0.000325760234748296944023299160 	
732.000000000000000000000000000000 	0.000321915007754743824706228361 	
733.000000000000000000000000000000 	0.000319415203693368355761239563 	
734.000000000000000000000000000000 	0.000318333516819598364398780088 	
735.000000000000000000000000000000 	0.000317080048059343471734961017 	
736.000000000000000000000000000000 	0.000315049623743872766763046700 	
737.000000000000000000000000000000 	0.000313839256636238683306067143 	
738.000000000000000000000000000000 	0.000309428190526052284293340167 	
739.000000000000000000000000000000 	0.000309171951536411470772697241 	
740.000000000000000000000000000000 	0.000305707180137886926074575200 	
741.000000000000000000000000000000 	0.000304555539350148337957718825 	
742.000000000000000000000000000000 	0.000304169919563656362005571454 	
743.000000000000000000000000000000 	0.000302053333207076557531678418 	
744.000000000000000000000000000000 	0.000301479344229997647027635699 	
745.000000000000000000000000000000 	0.000298264562825976541505373918 	
746.000000000000000000000000000000 	0.000296905484712923475789508876 	
747.000000000000000000000000000000 	0.000296161080773245214987215990 	
748.000000000000000000000000000000 	0.000294678159434850291033963776 	
749.000000000000000000000000000000 	0.000292763338264261140445054998 	
750.000000000000000000000000000000 	0.000291905224305088843977235014 	
751.000000000000000000000000000000 	0.000291201601989110028714108358 	
752.000000000000000000000000000000 	0.000290658565813086170685070053 	
753.000000000000000000000000000000 	0.000286481049070225906889169964 	
754.000000000000000000000000000000 	0.000285404828953946508324907017 	
755.000000000000000000000000000000 	0.000284811007190338759224867982 	
756.000000000000000000000000000000 	0.000283103594395944671655712677 	
757.000000000000000000000000000000 	0.000280550874082461049272702036 	
758.000000000000000000000000000000 	0.000279501221193679725250669232 	
759.000000000000000000000000000000 	0.000278676415521930394107730233 	
760.000000000000000000000000000000 	0.000276586766822314031929325173 	
761.000000000000000000000000000000 	0.000275712535470898530143291083 	
762.000000000000000000000000000000 	0.000274560443111175221317377115 	
763.000000000000000000000000000000 	0.000271495806329286070747441872 	
764.000000000000000000000000000000 	0.000271330097198594624371970063 	
765.000000000000000000000000000000 	0.000270008086452861817503695585 	
766.000000000000000000000000000000 	0.000267583961110896112987889151 	
767.000000000000000000000000000000 	0.000266372583932328777130138509 	
768.000000000000000000000000000000 	0.000264593754643049417548533730 	
769.000000000000000000000000000000 	0.000263678560281111590800351419 	
770.000000000000000000000000000000 	0.000261083201443683193473943582 	
771.000000000000000000000000000000 	0.000260859782930740046347911631 	
772.000000000000000000000000000000 	0.000259788767414707898531500696 	
773.000000000000000000000000000000 	0.000256730209499886016279168732 	
774.000000000000000000000000000000 	0.000256435330486930689302543795 	
775.000000000000000000000000000000 	0.000253778385025614006999250538 	
776.000000000000000000000000000000 	0.000253572192022106688517185669 	
777.000000000000000000000000000000 	0.000251444499675423948671648677 	
778.000000000000000000000000000000 	0.000249927816368137635516522010 	
779.000000000000000000000000000000 	0.000249515003003679077843435241 	
780.000000000000000000000000000000 	0.000248762363523305127764595479 	
781.000000000000000000000000000000 	0.000247942734313224123852276159 	
782.000000000000000000000000000000 	0.000243722678608293509203153171 	
783.000000000000000000000000000000 	0.000242644642887754021561702578 	
784.000000000000000000000000000000 	0.000241461375623978885930978611 	
785.000000000000000000000000000000 	0.000240290115514810870018386213 	
786.000000000000000000000000000000 	0.000238707547951823919338623647 	
787.000000000000000000000000000000 	0.000238038941240107163304501325 	
788.000000000000000000000000000000 	0.000237155200189773248363456215 	
789.000000000000000000000000000000 	0.000235168514290055483909741563 	
790.000000000000000000000000000000 	0.000234355097973315388854703700 	
791.000000000000000000000000000000 	0.000233243532893711853597185080 	
792.000000000000000000000000000000 	0.000230958448816877888899040672 	
793.000000000000000000000000000000 	0.000229905155996340873885558365 	
794.000000000000000000000000000000 	0.000228669145759710862667035691 	
795.000000000000000000000000000000 	0.000227595486150434340392317845 	
796.000000000000000000000000000000 	0.000226121075116374653556430840 	
797.000000000000000000000000000000 	0.000224811478775480117322030371 	
798.000000000000000000000000000000 	0.000224464338341423275948946503 	
799.000000000000000000000000000000 	0.000221918465502991146430164515 	
800.000000000000000000000000000000 	0.000219906186102931261189957768 	
801.000000000000000000000000000000 	0.000219602669538169429502838526 	
802.000000000000000000000000000000 	0.000218871841512419763658633953 	
803.000000000000000000000000000000 	0.000217428606682323498008879703 	
804.000000000000000000000000000000 	0.000215967236891065480445389690 	
805.000000000000000000000000000000 	0.000215329244409352292457388023 	
806.000000000000000000000000000000 	0.000213768594659210467608112527 	
807.000000000000000000000000000000 	0.000213335194385922278636352756 	
808.000000000000000000000000000000 	0.000212448759984742898809101375 	
809.000000000000000000000000000000 	0.000209026375928020742003474175 	
810.000000000000000000000000000000 	0.000207298111738239855929635813 	
811.000000000000000000000000000000 	0.000206962698255220748462177016 	
812.000000000000000000000000000000 	0.000204289701173225596167806750 	
813.000000000000000000000000000000 	0.000203542880225449464900305818 	
814.000000000000000000000000000000 	0.000202148926027447922671928526 	
815.000000000000000000000000000000 	0.000201708520688939000990724804 	
816.000000000000000000000000000000 	0.000200176030856418998458631786 	
817.000000000000000000000000000000 	0.000198816199401043652373113901 	
818.000000000000000000000000000000 	0.000197943037029512389560204078 	
819.000000000000000000000000000000 	0.000197612548504285669929286806 	
820.000000000000000000000000000000 	0.000194331826081329568775210581 	
821.000000000000000000000000000000 	0.000194100767269780183224905934 	
822.000000000000000000000000000000 	0.000193368046209209306371748505 	
823.000000000000000000000000000000 	0.000192456204338023960896675302 	
824.000000000000000000000000000000 	0.000191224450055744446194672115 	
825.000000000000000000000000000000 	0.000190647892349074846943951522 	
826.000000000000000000000000000000 	0.000189397188321617661712140124 	
827.000000000000000000000000000000 	0.000188920367555735224402574390 	
828.000000000000000000000000000000 	0.000185678372281143703971181824 	
829.000000000000000000000000000000 	0.000185135943200302049982397534 	
830.000000000000000000000000000000 	0.000184753311023248020621145837 	
831.000000000000000000000000000000 	0.000182149321321627231246020884 	
832.000000000000000000000000000000 	0.000181580203239161997201198129 	
833.000000000000000000000000000000 	0.000180714334644105671049546524 	
834.000000000000000000000000000000 	0.000179735974123002489660425041 	
835.000000000000000000000000000000 	0.000178765436049627368620892898 	
836.000000000000000000000000000000 	0.000178033488794463015713123721 	
837.000000000000000000000000000000 	0.000176614478248387005284922302 	
838.000000000000000000000000000000 	0.000176051150019781847168298672 	
839.000000000000000000000000000000 	0.000173869325534426074058441669 	
840.000000000000000000000000000000 	0.000172772373196876307278185836 	
841.000000000000000000000000000000 	0.000172256234734091565139607605 	
842.000000000000000000000000000000 	0.000170922228368942870661492672 	
843.000000000000000000000000000000 	0.000170574147685916905270095412 	
844.000000000000000000000000000000 	0.000168798869008449353018574968 	
845.000000000000000000000000000000 	0.000167478312676055631673735502 	
846.000000000000000000000000000000 	0.000167136328655683228218767344 	
847.000000000000000000000000000000 	0.000165548138828229573528416640 	
848.000000000000000000000000000000 	0.000164444342771803860264040464 	
849.000000000000000000000000000000 	0.000163893758359853210877440932 	
850.000000000000000000000000000000 	0.000160881119116204889408355827 	
851.000000000000000000000000000000 	0.000160166120878919203624271561 	
852.000000000000000000000000000000 	0.000158176949414491792300641038 	
853.000000000000000000000000000000 	0.000157239311688816456660799936 	
854.000000000000000000000000000000 	0.000156696847851679846872277602 	
855.000000000000000000000000000000 	0.000155382893057662459235235275 	
856.000000000000000000000000000000 	0.000154744518146266541802971717 	
857.000000000000000000000000000000 	0.000154003912639227126058286133 	
858.000000000000000000000000000000 	0.000153470726353302353755017617 	
859.000000000000000000000000000000 	0.000151695521510186248984042301 	
860.000000000000000000000000000000 	0.000150764363392647579142219483 	
861.000000000000000000000000000000 	0.000149147016141437145511985940 	
862.000000000000000000000000000000 	0.000148977428590242892605249869 	
863.000000000000000000000000000000 	0.000147288444847278401656637259 	
864.000000000000000000000000000000 	0.000145926796309498238565435790 	
865.000000000000000000000000000000 	0.000144800480392497316409206043 	
866.000000000000000000000000000000 	0.000144135597960161652509106234 	
867.000000000000000000000000000000 	0.000143589271976119208125421967 	
868.000000000000000000000000000000 	0.000142474159660700125428281493 	
869.000000000000000000000000000000 	0.000141419585267594908901261919 	
870.000000000000000000000000000000 	0.000140069131742462848946167986 	
871.000000000000000000000000000000 	0.000139630059545146174241475601 	
872.000000000000000000000000000000 	0.000138166347326620540195835085 	
873.000000000000000000000000000000 	0.000137265002768581961855101636 	
874.000000000000000000000000000000 	0.000136462055045254875874916056 	
875.000000000000000000000000000000 	0.000135079416809246079115083838 	
876.000000000000000000000000000000 	0.000134845676183813911611433789 	
877.000000000000000000000000000000 	0.000134326322198060130316474292 	
878.000000000000000000000000000000 	0.000133079038531316705016790958 	
879.000000000000000000000000000000 	0.000131608102578363600097463570 	
880.000000000000000000000000000000 	0.000130290710409379978168206704 	
881.000000000000000000000000000000 	0.000129887136478226206722647040 	
882.000000000000000000000000000000 	0.000128923681903058215273208398 	
883.000000000000000000000000000000 	0.000128016753341016767614793381 	
884.000000000000000000000000000000 	0.000127542835921384351211341213 	
885.000000000000000000000000000000 	0.000126574209416362815994530622 	
886.000000000000000000000000000000 	0.000124904628963253070805111689 	
887.000000000000000000000000000000 	0.000122655273890841129370496421 	
888.000000000000000000000000000000 	0.000122440054599591829085150629 	
889.000000000000000000000000000000 	0.000121587777664926445899198915 	
890.000000000000000000000000000000 	0.000120657720587859815068731972 	
891.000000000000000000000000000000 	0.000119614505349777903563807113 	
892.000000000000000000000000000000 	0.000118026858362872138379952303 	
893.000000000000000000000000000000 	0.000117059155379680684808986479 	
894.000000000000000000000000000000 	0.000116024867955140322146878606 	
895.000000000000000000000000000000 	0.000115154150710551327345572414 	
896.000000000000000000000000000000 	0.000114733502184251337182620267 	
897.000000000000000000000000000000 	0.000113796420981411940988314857 	
898.000000000000000000000000000000 	0.000112939576497731304595070756 	
899.000000000000000000000000000000 	0.000111329656733388893488125027 	
900.000000000000000000000000000000 	0.000110628508285532178921466151 	
901.000000000000000000000000000000 	0.000110322391730722287484650623 	
902.000000000000000000000000000000 	0.000109985539011825107736861074 	
903.000000000000000000000000000000 	0.000108873745599078150547191213 	
904.000000000000000000000000000000 	0.000108095855957514002244727880 	
905.000000000000000000000000000000 	0.000106060648813967732290337864 	
906.000000000000000000000000000000 	0.000105909784150570843207564420 	
907.000000000000000000000000000000 	0.000104881287689283502363030154 	
908.000000000000000000000000000000 	0.000104156097961179095953698770 	
909.000000000000000000000000000000 	0.000103612436928629083926663157 	
910.000000000000000000000000000000 	0.000102676750554429077307364016 	
911.000000000000000000000000000000 	0.000101596794382282130139553977 	
912.000000000000000000000000000000 	0.000100691210966922115792147874 	
913.000000000000000000000000000000 	0.000100190959372458823013925244 	
914.000000000000000000000000000000 	0.000099671590420752668396803253 	
915.000000000000000000000000000000 	0.000097564300065545845838145544 	
916.000000000000000000000000000000 	0.000097277794781707038079300587 	
917.000000000000000000000000000000 	0.000095942724700250896934829170 	
918.000000000000000000000000000000 	0.000095185070423207173502706813 	
919.000000000000000000000000000000 	0.000093963010089742051919592392 	
920.000000000000000000000000000000 	0.000093221418740570627186302344 	
921.000000000000000000000000000000 	0.000093104003750299463683728907 	
922.000000000000000000000000000000 	0.000092324676694984842729996277 	
923.000000000000000000000000000000 	0.000090906426538457196610820699 	
924.000000000000000000000000000000 	0.000090591567031889541801448207 	
925.000000000000000000000000000000 	0.000089127384002936764256959379 	
926.000000000000000000000000000000 	0.000088669951109446613554676553 	
927.000000000000000000000000000000 	0.000087587371683757773510939360 	
928.000000000000000000000000000000 	0.000086941569414469941235595885 	
929.000000000000000000000000000000 	0.000085925607627093580280323859 	
930.000000000000000000000000000000 	0.000085288212585377050399884635 	
931.000000000000000000000000000000 	0.000083658153814938614276780493 	
932.000000000000000000000000000000 	0.000082789897104804799484942257 	
933.000000000000000000000000000000 	0.000082362556484315315569709470 	
934.000000000000000000000000000000 	0.000081552707745581427757793069 	
935.000000000000000000000000000000 	0.000081381908611246163908967133 	
936.000000000000000000000000000000 	0.000079846316203542822215535879 	
937.000000000000000000000000000000 	0.000078778192072713647199806719 	
938.000000000000000000000000000000 	0.000078279614374328457303622852 	
939.000000000000000000000000000000 	0.000076891425117946575365328321 	
940.000000000000000000000000000000 	0.000076464301195112679195714511 	
941.000000000000000000000000000000 	0.000076058593216625801141858587 	
942.000000000000000000000000000000 	0.000074683093668817415820143646 	
943.000000000000000000000000000000 	0.000074429346505858106556978437 	
944.000000000000000000000000000000 	0.000074204403416617450007890244 	
945.000000000000000000000000000000 	0.000073303623061787032025131416 	
946.000000000000000000000000000000 	0.000072679729772347965955844873 	
947.000000000000000000000000000000 	0.000071950191185240491170173327 	
948.000000000000000000000000000000 	0.000070288228866476689131112532 	
949.000000000000000000000000000000 	0.000069664830697397007617729936 	
950.000000000000000000000000000000 	0.000068832356351811890306235941 	
951.000000000000000000000000000000 	0.000068207962222968302043110689 	
952.000000000000000000000000000000 	0.000067605460829251264910644270 	
953.000000000000000000000000000000 	0.000066579307109779095759892475 	
954.000000000000000000000000000000 	0.000065848101006147494109084495 	
955.000000000000000000000000000000 	0.000064952093671118480257622996 	
956.000000000000000000000000000000 	0.000064806967245616367459364049 	
957.000000000000000000000000000000 	0.000063178741955499667518406093 	
958.000000000000000000000000000000 	0.000062046442654778644542820643 	
959.000000000000000000000000000000 	0.000061293249430963687540523110 	
960.000000000000000000000000000000 	0.000060715209285772581181486740 	
961.000000000000000000000000000000 	0.000060292852315924019715540766 	
962.000000000000000000000000000000 	0.000059658717882106967220039173 	
963.000000000000000000000000000000 	0.000059394508919247517562435557 	
964.000000000000000000000000000000 	0.000058161163691678078951040332 	
965.000000000000000000000000000000 	0.000057164774575444369630449620 	
966.000000000000000000000000000000 	0.000056974278968257925008598225 	
967.000000000000000000000000000000 	0.000055374639592556233486791983 	
968.000000000000000000000000000000 	0.000054819577902921505713814548 	
969.000000000000000000000000000000 	0.000053933777983965153028905054 	
970.000000000000000000000000000000 	0.000053238752341106691313207117 	
971.000000000000000000000000000000 	0.000052950968360580523831664113 	
972.000000000000000000000000000000 	0.000052183581086499019089600809 	
973.000000000000000000000000000000 	0.000051375266830110661686430162 	
974.000000000000000000000000000000 	0.000050777996019936089068698426 	
975.000000000000000000000000000000 	0.000050236948200851797941089011 	
976.000000000000000000000000000000 	0.000049250547819362841398590364 	
977.000000000000000000000000000000 	0.000049023472730981070770005931 	
978.000000000000000000000000000000 	0.000048055295523421638213996954 	
979.000000000000000000000000000000 	0.000046864536442761912731717194 	
980.000000000000000000000000000000 	0.000046565085816757439875906988 	
981.000000000000000000000000000000 	0.000046103329127616337441367828 	
982.000000000000000000000000000000 	0.000045368191882580696555789246 	
983.000000000000000000000000000000 	0.000043826294224652308760287883 	
984.000000000000000000000000000000 	0.000043677198884609101171058038 	
985.000000000000000000000000000000 	0.000042215974918756274424699176 	
986.000000000000000000000000000000 	0.000040982502300401164635652862 	
987.000000000000000000000000000000 	0.000040556514767327060883624762 	
988.000000000000000000000000000000 	0.000040000543722297359514137455 	
989.000000000000000000000000000000 	0.000039622718006471662258432404 	
990.000000000000000000000000000000 	0.000039293494533772579946351300 	
991.000000000000000000000000000000 	0.000038493093472519911363641243 	
992.000000000000000000000000000000 	0.000038175840794602872326195947 	
993.000000000000000000000000000000 	0.000037555431113304820183590449 	
994.000000000000000000000000000000 	0.000036915237628080083489862800 	
995.000000000000000000000000000000 	0.000035915841789317319674313539 	
996.000000000000000000000000000000 	0.000035099358895741458155750209 	
997.000000000000000000000000000000 	0.000034334441962466963164934963 	
998.000000000000000000000000000000 	0.000033840287698541904857791468 	
999.000000000000000000000000000000 	0.000032910478887114000051336560 	
1000.000000000000000000000000000000 	0.000032315534429630078455068093 	
1001.000000000000000000000000000000 	0.000032083115825757199646682538 	
1002.000000000000000000000000000000 	0.000030916545862900338505815240 	
1003.000000000000000000000000000000 	0.000030702977087319743290053792 	
1004.000000000000000000000000000000 	0.000030182569421525996881646228 	
1005.000000000000000000000000000000 	0.000029140717655789015141281142 	
1006.000000000000000000000000000000 	0.000028837819809645850359716701 	
1007.000000000000000000000000000000 	0.000028234801687382959841385657 	
1008.000000000000000000000000000000 	0.000026895724513228283985644476 	
1009.000000000000000000000000000000 	0.000025756790906150700158280809 	
1010.000000000000000000000000000000 	0.000025254772722677208722985229 	
1011.000000000000000000000000000000 	0.000024688210111081692249351480 	
1012.000000000000000000000000000000 	0.000024157829519962010264132884 	
1013.000000000000000000000000000000 	0.000023924194454487878266522524 	
1014.000000000000000000000000000000 	0.000023556214068587718555311886 	
1015.000000000000000000000000000000 	0.000022389984619002082998724321 	
1016.000000000000000000000000000000 	0.000021687573536809168271797393 	
1017.000000000000000000000000000000 	0.000021076848467667773780014062 	
1018.000000000000000000000000000000 	0.000019901799930058480147176611 	
1019.000000000000000000000000000000 	0.000019157752208263307863896074 	
1020.000000000000000000000000000000 	0.000019003339631065219102494177 	
1021.000000000000000000000000000000 	0.000017854938237696962042080906 	
1022.000000000000000000000000000000 	0.000017080568948122107429243161 	
1023.000000000000000000000000000000 	0.000015373838226751769319789256 	
1024.000000000000000000000000000000 	0.000014892185103869915723949664 	


==> Learn_Cost_Fig_Data_CIFAR_10000_n_100_L_60_Simul.dat <==
1.000000000000000000000000000000 	0.005952658624746547458284062770 	
2.000000000000000000000000000000 	0.000810342113005742704229250606 	
3.000000000000000000000000000000 	0.000113863544070166297162219338 	
4.000000000000000000000000000000 	0.000086936698705016664159156425 	
5.000000000000000000000000000000 	0.000094197620652089312804494670 	
6.000000000000000000000000000000 	0.000072091259184079361653670059 	
7.000000000000000000000000000000 	0.000028367056712694559757626661 	
8.000000000000000000000000000000 	0.000021091113861526921996903533 	
9.000000000000000000000000000000 	0.000011136432006615115393281801 	
10.000000000000000000000000000000 	0.000031243975755012466232352769 	
11.000000000000000000000000000000 	0.000005522307599076686744090335 	
12.000000000000000000000000000000 	0.000013130920142285969695063706 	
13.000000000000000000000000000000 	0.000004036112501996951553134407 	
14.000000000000000000000000000000 	0.000007387287656774217432938904 	
15.000000000000000000000000000000 	0.000005483158013705646549064681 	
16.000000000000000000000000000000 	0.000003536572350026812845507056 	
17.000000000000000000000000000000 	0.000008324236567271255571223015 	
18.000000000000000000000000000000 	0.000002231274660447729874239876 	
19.000000000000000000000000000000 	0.000003793136924694632081827856 	
20.000000000000000000000000000000 	0.000000720335482172303309108879 	
21.000000000000000000000000000000 	0.000001458792683300337283139542 	
22.000000000000000000000000000000 	0.000002060066132385282618578841 	
23.000000000000000000000000000000 	0.000000492140994151477725140388 	
24.000000000000000000000000000000 	0.000003855067818024207025866690 	
25.000000000000000000000000000000 	0.000000550906932599326039107918 	
26.000000000000000000000000000000 	0.000008064142470956186389764893 	
27.000000000000000000000000000000 	0.000000371185062808663477789989 	


==> Learn_Itr_Fig_Data_CIFAR_10000_n_100_L_60_Simul.dat <==
1.000000000000000000000000000000 	16634.000000000000000000000000000000 	
2.000000000000000000000000000000 	2347.000000000000000000000000000000 	
3.000000000000000000000000000000 	610.000000000000000000000000000000 	
4.000000000000000000000000000000 	208.000000000000000000000000000000 	
5.000000000000000000000000000000 	124.000000000000000000000000000000 	
6.000000000000000000000000000000 	84.000000000000000000000000000000 	
7.000000000000000000000000000000 	58.000000000000000000000000000000 	
8.000000000000000000000000000000 	49.000000000000000000000000000000 	
9.000000000000000000000000000000 	39.000000000000000000000000000000 	
10.000000000000000000000000000000 	40.000000000000000000000000000000 	
11.000000000000000000000000000000 	30.000000000000000000000000000000 	
12.000000000000000000000000000000 	20.000000000000000000000000000000 	
13.000000000000000000000000000000 	20.000000000000000000000000000000 	
14.000000000000000000000000000000 	11.000000000000000000000000000000 	
15.000000000000000000000000000000 	12.000000000000000000000000000000 	
16.000000000000000000000000000000 	3.000000000000000000000000000000 	
17.000000000000000000000000000000 	3.000000000000000000000000000000 	
18.000000000000000000000000000000 	11.000000000000000000000000000000 	
19.000000000000000000000000000000 	10.000000000000000000000000000000 	
20.000000000000000000000000000000 	3.000000000000000000000000000000 	
21.000000000000000000000000000000 	3.000000000000000000000000000000 	
22.000000000000000000000000000000 	2.000000000000000000000000000000 	
23.000000000000000000000000000000 	3.000000000000000000000000000000 	
24.000000000000000000000000000000 	4.000000000000000000000000000000 	
25.000000000000000000000000000000 	4.000000000000000000000000000000 	
26.000000000000000000000000000000 	2.000000000000000000000000000000 	
27.000000000000000000000000000000 	2.000000000000000000000000000000 	
28.000000000000000000000000000000 	1.000000000000000000000000000000 	
29.000000000000000000000000000000 	2.000000000000000000000000000000 	
30.000000000000000000000000000000 	0.000000000000000000000000000000 	
31.000000000000000000000000000000 	0.000000000000000000000000000000 	
32.000000000000000000000000000000 	0.000000000000000000000000000000 	
33.000000000000000000000000000000 	0.000000000000000000000000000000 	
34.000000000000000000000000000000 	0.000000000000000000000000000000 	
35.000000000000000000000000000000 	1.000000000000000000000000000000 	
36.000000000000000000000000000000 	2.000000000000000000000000000000 	
37.000000000000000000000000000000 	0.000000000000000000000000000000 	
38.000000000000000000000000000000 	1.000000000000000000000000000000 	
39.000000000000000000000000000000 	1.000000000000000000000000000000 	
40.000000000000000000000000000000 	2.000000000000000000000000000000 	
41.000000000000000000000000000000 	0.000000000000000000000000000000 	
42.000000000000000000000000000000 	0.000000000000000000000000000000 	
43.000000000000000000000000000000 	0.000000000000000000000000000000 	
44.000000000000000000000000000000 	0.000000000000000000000000000000 	
45.000000000000000000000000000000 	0.000000000000000000000000000000 	
46.000000000000000000000000000000 	0.000000000000000000000000000000 	
47.000000000000000000000000000000 	0.000000000000000000000000000000 	
48.000000000000000000000000000000 	0.000000000000000000000000000000 	
49.000000000000000000000000000000 	1.000000000000000000000000000000 	
50.000000000000000000000000000000 	0.000000000000000000000000000000 	
51.000000000000000000000000000000 	0.000000000000000000000000000000 	
52.000000000000000000000000000000 	0.000000000000000000000000000000 	
53.000000000000000000000000000000 	0.000000000000000000000000000000 	
54.000000000000000000000000000000 	0.000000000000000000000000000000 	
55.000000000000000000000000000000 	0.000000000000000000000000000000 	
56.000000000000000000000000000000 	0.000000000000000000000000000000 	
57.000000000000000000000000000000 	0.000000000000000000000000000000 	
58.000000000000000000000000000000 	0.000000000000000000000000000000 	
59.000000000000000000000000000000 	0.000000000000000000000000000000 	
60.000000000000000000000000000000 	0.000000000000000000000000000000 	
61.000000000000000000000000000000 	0.000000000000000000000000000000 	
62.000000000000000000000000000000 	0.000000000000000000000000000000 	
63.000000000000000000000000000000 	0.000000000000000000000000000000 	
64.000000000000000000000000000000 	0.000000000000000000000000000000 	
65.000000000000000000000000000000 	0.000000000000000000000000000000 	
66.000000000000000000000000000000 	0.000000000000000000000000000000 	
67.000000000000000000000000000000 	0.000000000000000000000000000000 	
68.000000000000000000000000000000 	0.000000000000000000000000000000 	
69.000000000000000000000000000000 	0.000000000000000000000000000000 	
70.000000000000000000000000000000 	0.000000000000000000000000000000 	
71.000000000000000000000000000000 	0.000000000000000000000000000000 	
72.000000000000000000000000000000 	0.000000000000000000000000000000 	
73.000000000000000000000000000000 	0.000000000000000000000000000000 	
74.000000000000000000000000000000 	0.000000000000000000000000000000 	
75.000000000000000000000000000000 	0.000000000000000000000000000000 	
76.000000000000000000000000000000 	0.000000000000000000000000000000 	
77.000000000000000000000000000000 	0.000000000000000000000000000000 	
78.000000000000000000000000000000 	0.000000000000000000000000000000 	
79.000000000000000000000000000000 	0.000000000000000000000000000000 	
80.000000000000000000000000000000 	0.000000000000000000000000000000 	
81.000000000000000000000000000000 	0.000000000000000000000000000000 	
82.000000000000000000000000000000 	0.000000000000000000000000000000 	
83.000000000000000000000000000000 	0.000000000000000000000000000000 	
84.000000000000000000000000000000 	0.000000000000000000000000000000 	
85.000000000000000000000000000000 	0.000000000000000000000000000000 	
86.000000000000000000000000000000 	0.000000000000000000000000000000 	
87.000000000000000000000000000000 	0.000000000000000000000000000000 	
88.000000000000000000000000000000 	1.000000000000000000000000000000 	
89.000000000000000000000000000000 	0.000000000000000000000000000000 	
90.000000000000000000000000000000 	0.000000000000000000000000000000 	
91.000000000000000000000000000000 	0.000000000000000000000000000000 	
92.000000000000000000000000000000 	0.000000000000000000000000000000 	
93.000000000000000000000000000000 	0.000000000000000000000000000000 	
94.000000000000000000000000000000 	0.000000000000000000000000000000 	
95.000000000000000000000000000000 	0.000000000000000000000000000000 	
96.000000000000000000000000000000 	0.000000000000000000000000000000 	
97.000000000000000000000000000000 	0.000000000000000000000000000000 	
98.000000000000000000000000000000 	0.000000000000000000000000000000 	
99.000000000000000000000000000000 	0.000000000000000000000000000000 	
100.000000000000000000000000000000 	0.000000000000000000000000000000 	
101.000000000000000000000000000000 	0.000000000000000000000000000000 	
102.000000000000000000000000000000 	0.000000000000000000000000000000 	
103.000000000000000000000000000000 	1.000000000000000000000000000000 	


==> Learning_Convolutional_Fig_Data_N_40_K_20_L_50_Const_Deg_b.dat <==
0.000000000000000000000000000000 	0.000407539480387162506014320229 	
0.050000000000000002775557561563 	0.001436576668364747833700478807 	
0.100000000000000005551115123126 	0.000427916454406520631315036240 	
0.150000000000000022204460492503 	0.001660723382577687212008354933 	
0.200000000000000011102230246252 	0.001263372389200203768644392710 	
0.250000000000000000000000000000 	0.000662251655629139072273270372 	
0.300000000000000044408920985006 	0.002710137544574630664995229523 	
0.350000000000000033306690738755 	0.005369332654100866450419538012 	
0.400000000000000022204460492503 	0.007009679062659195103446307940 	
0.450000000000000011102230246252 	0.006204788588894548720387156493 	
0.500000000000000000000000000000 	0.002954661232806928168603821661 	
0.550000000000000044408920985006 	0.004798777381558838941999489691 	
0.599999999999999977795539507497 	0.024574630667345897377940033834 	
0.649999999999999911182158029987 	0.023158430973000510705306353998 	
0.699999999999999955591079014994 	0.155822720326031588511384029516 	
0.750000000000000000000000000000 	0.211665817626082525260144961976 	
0.800000000000000044408920985006 	0.253448802852776378102817034232 	
0.849999999999999977795539507497 	0.198848700967906272252250232668 	
0.900000000000000022204460492503 	0.080672440142638815463449475374 	
0.949999999999999955591079014994 	0.016495160468670402864610480265 	
1.000000000000000000000000000000 	0.000407539480387162506014320229 	


==> Learning_Convolutional_Fig_Data_N_40_K_20_L_50_Pattern_Deg_a.dat <==
0.000000000000000000000000000000 	0.015136519764801769846740420178 	
0.050000000000000002775557561563 	0.000005821738371077604368402768 	
0.100000000000000005551115123126 	0.000244513011585259358061927859 	
0.150000000000000022204460492503 	0.000366769517377889037092891789 	
0.200000000000000011102230246252 	0.003167025673866216261415074129 	
0.250000000000000000000000000000 	0.010508237759795074212076926301 	
0.300000000000000044408920985006 	0.001199278104441986545630749461 	
0.350000000000000033306690738755 	0.033806834720847646347241521880 	
0.400000000000000022204460492503 	0.014600919834662631074939653786 	
0.450000000000000011102230246252 	0.014839611107876812465256044504 	
0.500000000000000000000000000000 	0.101240030273039530173129207924 	
0.550000000000000044408920985006 	0.057117075158642373333695019255 	
0.599999999999999977795539507497 	0.109285672701868785683387841345 	
0.649999999999999911182158029987 	0.155050358036909835535155366415 	
0.699999999999999955591079014994 	0.123851662106304952204460789744 	
0.750000000000000000000000000000 	0.149589567444839033338865874612 	
0.800000000000000044408920985006 	0.085439832333934900843175341834 	
0.849999999999999977795539507497 	0.047837224195144675831237179864 	
0.900000000000000022204460492503 	0.017802875938755312323902302296 	
0.949999999999999955591079014994 	0.002555743144903067920470363106 	
1.000000000000000000000000000000 	0.056354427432031201083972860033 	


==> Learning_Convolutional_Fig_Data_N_40_K_20_L_50_Pattern_Deg_b.dat <==
0.000000000000000000000000000000 	0.000501429072857644247268593674 	
0.050000000000000002775557561563 	0.000005014290728576443014787023 	
0.100000000000000005551115123126 	0.000110314396028681746325314506 	
0.150000000000000022204460492503 	0.000215614501328787036083314832 	
0.200000000000000011102230246252 	0.000220628792057363492650629011 	
0.250000000000000000000000000000 	0.000325928897357468782408629338 	
0.300000000000000044408920985006 	0.000030085744371458661476853927 	
0.350000000000000033306690738755 	0.001840244697387554599979364589 	
0.400000000000000022204460492503 	0.001544401544401544394344294453 	
0.450000000000000011102230246252 	0.001449130020558592017720922485 	
0.500000000000000000000000000000 	0.011482725768440053826235924817 	
0.550000000000000044408920985006 	0.014496314496314497907714091696 	
0.599999999999999977795539507497 	0.036263350549064835015578012190 	
0.649999999999999911182158029987 	0.076482976482976486320985998191 	
0.699999999999999955591079014994 	0.121817178960036104351516428324 	
0.750000000000000000000000000000 	0.193025121596550164326799858827 	
0.800000000000000044408920985006 	0.201053001053001056952496128361 	
0.849999999999999977795539507497 	0.191731434588577442923451599199 	
0.900000000000000022204460492503 	0.099573785288070995602716095618 	
0.949999999999999955591079014994 	0.033590733590733591606980468214 	
1.000000000000000000000000000000 	0.014240585669157097836734493512 	


==> Learning_Convolutional_Fig_Data_N_80_K_40_L_60_Const_Deg.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.050000000000000002775557561563 	0.000004012680069018097012633565 	
0.100000000000000005551115123126 	0.000008025360138036194025267130 	
0.150000000000000022204460492503 	0.000012038040207054291884933642 	
0.200000000000000011102230246252 	0.000016050720276072388050534259 	
0.250000000000000000000000000000 	0.000020063400345090484216134877 	
0.300000000000000044408920985006 	0.000024076080414108583769867283 	
0.350000000000000033306690738755 	0.000028088760483126679935467901 	
0.400000000000000022204460492503 	0.000032101440552144776101068518 	
0.450000000000000011102230246252 	0.000036114120621162872266669136 	
0.500000000000000000000000000000 	0.000040126800690180968432269754 	
0.550000000000000044408920985006 	0.000044139480759199064597870371 	
0.599999999999999977795539507497 	0.000048152160828217160763470989 	
0.649999999999999911182158029987 	0.002459772882308093166353613057 	
0.699999999999999955591079014994 	0.029750010031700167140167323510 	
0.750000000000000000000000000000 	0.114822840174952839342736865547 	
0.800000000000000044408920985006 	0.283359415753781929137034012456 	
0.849999999999999977795539507497 	0.378062678062678014789810276852 	
0.900000000000000022204460492503 	0.165394647084787904667280145077 	
0.949999999999999955591079014994 	0.025757393363027160371192536559 	
1.000000000000000000000000000000 	0.000080253601380361936864539507 	


==> Learning_Convolutional_Fig_Data_N_80_K_40_L_60_Const_Deg_b.dat <==
0.000000000000000000000000000000 	0.000160365633644709903787503591 	
0.050000000000000002775557561563 	0.000004009140841117748272313948 	
0.100000000000000005551115123126 	0.000729663633083430050035866898 	
0.150000000000000022204460492503 	0.002577877560838711962915015263 	
0.200000000000000011102230246252 	0.009237060497935292019411335218 	
0.250000000000000000000000000000 	0.002184981758409172605123194089 	
0.300000000000000044408920985006 	0.000424968929158481235550115507 	
0.350000000000000033306690738755 	0.001471354688690213602386691605 	
0.400000000000000022204460492503 	0.004682676502425529331541387279 	
0.450000000000000011102230246252 	0.002842480856352483375992790116 	
0.500000000000000000000000000000 	0.000681553942990017124978208152 	
0.550000000000000044408920985006 	0.002209036603455879176072240710 	
0.599999999999999977795539507497 	0.003816702080744096246822660845 	
0.649999999999999911182158029987 	0.005584733191677022923204987137 	
0.699999999999999955591079014994 	0.026356091889508072995118581616 	
0.750000000000000000000000000000 	0.117127049673255004269556422969 	
0.800000000000000044408920985006 	0.305560678346630310020515253200 	
0.849999999999999977795539507497 	0.363135949965922300020082502670 	
0.900000000000000022204460492503 	0.138387523553702429524037142983 	
0.949999999999999955591079014994 	0.012745058733913319087838189603 	
1.000000000000000000000000000000 	0.000080182816822354951893751795 	


==> Learning_Convolutional_Fig_Data_N_80_K_40_L_60_Pattern_Deg.dat <==
0.000000000000000000000000000000 	0.000208287770383561935804567211 	
0.050000000000000002775557561563 	0.000001041438851917809645141518 	
0.100000000000000005551115123126 	0.000002082877703835619290283036 	
0.150000000000000022204460492503 	0.000003124316555753429358941028 	
0.200000000000000011102230246252 	0.000004165755407671238580566073 	
0.250000000000000000000000000000 	0.000005207194259589048225707591 	
0.300000000000000044408920985006 	0.000006248633111506858717882056 	
0.350000000000000033306690738755 	0.000007290071963424668363023574 	
0.400000000000000022204460492503 	0.000008331510815342477161132145 	
0.450000000000000011102230246252 	0.000425948490434384125381123143 	
0.500000000000000000000000000000 	0.001260141010820549746854202233 	
0.550000000000000044408920985006 	0.002510909071973839185726307122 	
0.599999999999999977795539507497 	0.010010310244633986373474776599 	
0.649999999999999911182158029987 	0.027299236625321545574029968861 	
0.699999999999999955591079014994 	0.062292623488611864601693923760 	
0.750000000000000000000000000000 	0.147275075243957054293986175253 	
0.800000000000000044408920985006 	0.190183397381822716365462611066 	
0.849999999999999977795539507497 	0.243506108038866492249141515458 	
0.900000000000000022204460492503 	0.182478832755334774429201161183 	
0.949999999999999955591079014994 	0.106663125774570141657271449276 	
1.000000000000000000000000000000 	0.025848512304600036737500801109 	


==> Learning_Convolutional_Fig_Data_N_80_K_40_L_60_Pattern_Deg_b.dat <==
0.000000000000000000000000000000 	0.000208287770383561935804567211 	
0.050000000000000002775557561563 	0.000001041438851917809645141518 	
0.100000000000000005551115123126 	0.000002082877703835619290283036 	
0.150000000000000022204460492503 	0.000003124316555753429358941028 	
0.200000000000000011102230246252 	0.000004165755407671238580566073 	
0.250000000000000000000000000000 	0.000005207194259589048225707591 	
0.300000000000000044408920985006 	0.000006248633111506858717882056 	
0.350000000000000033306690738755 	0.000382208058653836166024958532 	
0.400000000000000022204460492503 	0.000029160287853698666675830720 	
0.450000000000000011102230246252 	0.000509263598587808910544971752 	
0.500000000000000000000000000000 	0.002239093531623290687926353115 	
0.550000000000000044408920985006 	0.004635444329886171180299392347 	
0.599999999999999977795539507497 	0.013322085793732622166496426530 	
0.649999999999999911182158029987 	0.038650920111225672837207412158 	
0.699999999999999955591079014994 	0.079913768863061201974673508630 	
0.750000000000000000000000000000 	0.172248778912946126640193256208 	
0.800000000000000044408920985006 	0.214594724070776177171637755237 	
0.849999999999999977795539507497 	0.237986482123702103308460209519 	
0.900000000000000022204460492503 	0.155005675841742934784051044517 	
0.949999999999999955591079014994 	0.065276345799356386145895214668 	
1.000000000000000000000000000000 	0.014975890690578102029673068785 	


==> PER_Convolutional_Fig_Data_CIFAR_10000_n_100_L_60_Simul.dat <==
0.000000000000000000000000000000 	0.027526870967741947499041188507 	
0.000244140625000000000000000000 	0.144333333333333369008499857955 	
0.000488281250000000000000000000 	0.226555600000000079141670994431 	
0.000732421875000000000000000000 	0.314555533333333359191641420693 	
0.000976562500000000000000000000 	0.407081466666666613729574919489 	
0.001220703125000000000000000000 	0.470387109375000223021601186701 	
0.001464843750000000000000000000 	0.522000000000000019539925233403 	
0.001708984375000000000000000000 	0.573888874999999853976362373942 	
0.001953125000000000000000000000 	0.629722199999999898700764333626 	
0.002197265625000000000000000000 	0.670803285714285713048354864441 	
0.002441406250000000000000000000 	0.717357697674418703925880436145 	
0.004882812500000000000000000000 	0.912547050000000248282105985709 	
0.007324218750000000000000000000 	0.980499999999999927169369584590 	
0.009765625000000000000000000000 	0.993583312499999982136955622991 	
0.012207031250000000000000000000 	0.997260741935483863152001049457 	
0.014648437500000000000000000000 	1.000000000000000000000000000000 	
0.017089843750000000000000000000 	1.000000000000000000000000000000 	
0.019531250000000000000000000000 	1.000000000000000000000000000000 	
0.021972656250000000000000000000 	1.000000000000000000000000000000 	
0.024414062500000000000000000000 	1.000000000000000000000000000000 	
0.026855468750000000000000000000 	1.000000000000000000000000000000 	
0.029296875000000000000000000000 	1.000000000000000000000000000000 	
0.031738281250000000000000000000 	1.000000000000000000000000000000 	
0.034179687500000000000000000000 	1.000000000000000000000000000000 	
0.036621093750000000000000000000 	1.000000000000000000000000000000 	
0.039062500000000000000000000000 	1.000000000000000000000000000000 	
0.041503906250000000000000000000 	1.000000000000000000000000000000 	
0.043945312500000000000000000000 	1.000000000000000000000000000000 	
0.046386718750000000000000000000 	1.000000000000000000000000000000 	
0.048828125000000000000000000000 	1.000000000000000000000000000000 	
0.051269531250000000000000000000 	1.000000000000000000000000000000 	
0.061035156250000000000000000000 	1.000000000000000000000000000000 	
0.070800781250000000000000000000 	1.000000000000000000000000000000 	
0.080566406250000000000000000000 	1.000000000000000000000000000000 	
0.090332031250000000000000000000 	1.000000000000000000000000000000 	
0.100097656250000000000000000000 	1.000000000000000000000000000000 	
0.109863281250000000000000000000 	1.000000000000000000000000000000 	
0.119628906250000000000000000000 	1.000000000000000000000000000000 	
0.129394531250000000000000000000 	1.000000000000000000000000000000 	
0.139160156250000000000000000000 	1.000000000000000000000000000000 	


==> PER_Convolutional_Fig_Data_CIFAR_10000_n_100_L_60_Simul_v2.dat <==
0.000000000000000000000000000000 	0.027526870967741947499041188507 	
0.000244140625000000000000000000 	0.144333333333333369008499857955 	
0.000488281250000000000000000000 	0.226555600000000079141670994431 	
0.000732421875000000000000000000 	0.314555533333333359191641420693 	
0.000976562500000000000000000000 	0.407081466666666613729574919489 	
0.001220703125000000000000000000 	0.470387109375000223021601186701 	
0.001464843750000000000000000000 	0.522000000000000019539925233403 	
0.001708984375000000000000000000 	0.573888874999999853976362373942 	
0.001953125000000000000000000000 	0.629722199999999898700764333626 	
0.002197265625000000000000000000 	0.670803285714285713048354864441 	
0.002441406250000000000000000000 	0.717357697674418703925880436145 	
0.004882812500000000000000000000 	0.912547050000000248282105985709 	
0.007324218750000000000000000000 	0.980499999999999927169369584590 	
0.009765625000000000000000000000 	0.993583312499999982136955622991 	
0.012207031250000000000000000000 	0.997260741935483863152001049457 	
0.014648437500000000000000000000 	1.000000000000000000000000000000 	
0.017089843750000000000000000000 	1.000000000000000000000000000000 	
0.019531250000000000000000000000 	1.000000000000000000000000000000 	
0.021972656250000000000000000000 	1.000000000000000000000000000000 	
0.024414062500000000000000000000 	1.000000000000000000000000000000 	
0.026855468750000000000000000000 	1.000000000000000000000000000000 	
0.029296875000000000000000000000 	1.000000000000000000000000000000 	
0.031738281250000000000000000000 	1.000000000000000000000000000000 	
0.034179687500000000000000000000 	1.000000000000000000000000000000 	
0.036621093750000000000000000000 	1.000000000000000000000000000000 	
0.039062500000000000000000000000 	1.000000000000000000000000000000 	
0.041503906250000000000000000000 	1.000000000000000000000000000000 	
0.043945312500000000000000000000 	1.000000000000000000000000000000 	
0.046386718750000000000000000000 	1.000000000000000000000000000000 	
0.048828125000000000000000000000 	1.000000000000000000000000000000 	
0.051269531250000000000000000000 	1.000000000000000000000000000000 	
0.061035156250000000000000000000 	1.000000000000000000000000000000 	
0.070800781250000000000000000000 	1.000000000000000000000000000000 	
0.080566406250000000000000000000 	1.000000000000000000000000000000 	
0.090332031250000000000000000000 	1.000000000000000000000000000000 	
0.100097656250000000000000000000 	1.000000000000000000000000000000 	
0.109863281250000000000000000000 	1.000000000000000000000000000000 	
0.119628906250000000000000000000 	1.000000000000000000000000000000 	
0.129394531250000000000000000000 	1.000000000000000000000000000000 	
0.139160156250000000000000000000 	1.000000000000000000000000000000 	


==> PER_Convolutional_Fig_Data_CIFAR_10000_n_60_L_405_Simul.dat <==
0.000000000000000000000000000000 	0.017142857142857147179082488719 	
0.002441406250000000000000000000 	0.710249999999999936939332201291 	
0.004882812500000000000000000000 	0.925000000000000044408920985006 	
0.007324218750000000000000000000 	0.974124999999999685584839426156 	
0.017089843750000000000000000000 	1.000000000000000000000000000000 	
0.026855468750000000000000000000 	1.000000000000000000000000000000 	
0.036621093750000000000000000000 	1.000000000000000000000000000000 	
0.046386718750000000000000000000 	1.000000000000000000000000000000 	
0.056152343750000000000000000000 	1.000000000000000000000000000000 	
0.065917968750000000000000000000 	1.000000000000000000000000000000 	
0.075683593750000000000000000000 	1.000000000000000000000000000000 	
0.085449218750000000000000000000 	1.000000000000000000000000000000 	
0.095214843750000000000000000000 	1.000000000000000000000000000000 	
0.104980468750000000000000000000 	1.000000000000000000000000000000 	
0.114746093750000000000000000000 	1.000000000000000000000000000000 	


==> PER_Convolutional_Fig_Data_CIFAR_50000_n_90_L_502_Simul.dat <==
0.000000000000000000000000000000 	0.049125000000000001998401444325 	
0.002441406250000000000000000000 	0.993999999999999994670929481799 	
0.004882812500000000000000000000 	1.000000000000000000000000000000 	
0.007324218750000000000000000000 	1.000000000000000000000000000000 	
0.009765625000000000000000000000 	1.000000000000000000000000000000 	
0.019531250000000000000000000000 	1.000000000000000000000000000000 	
0.029296875000000000000000000000 	1.000000000000000000000000000000 	
0.039062500000000000000000000000 	1.000000000000000000000000000000 	
0.048828125000000000000000000000 	1.000000000000000000000000000000 	
0.058593750000000000000000000000 	1.000000000000000000000000000000 	
0.068359375000000000000000000000 	1.000000000000000000000000000000 	
0.078125000000000000000000000000 	1.000000000000000000000000000000 	
0.087890625000000000000000000000 	1.000000000000000000000000000000 	
0.097656250000000000000000000000 	1.000000000000000000000000000000 	
0.107421875000000000000000000000 	1.000000000000000000000000000000 	
0.117187500000000000000000000000 	1.000000000000000000000000000000 	
0.126953125000000000000000000000 	1.000000000000000000000000000000 	
0.136718750000000000000000000000 	1.000000000000000000000000000000 	
0.146484375000000000000000000000 	1.000000000000000000000000000000 	


==> PER_Convolutional_Fig_Data_CIFAR_5000_n_100_L_501_Simul.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.007324218750000000000000000000 	1.000000000000000000000000000000 	
0.017089843750000000000000000000 	1.000000000000000000000000000000 	
0.026855468750000000000000000000 	1.000000000000000000000000000000 	
0.036621093750000000000000000000 	1.000000000000000000000000000000 	
0.046386718750000000000000000000 	1.000000000000000000000000000000 	
0.056152343750000000000000000000 	1.000000000000000000000000000000 	
0.065917968750000000000000000000 	1.000000000000000000000000000000 	
0.075683593750000000000000000000 	1.000000000000000000000000000000 	
0.085449218750000000000000000000 	1.000000000000000000000000000000 	
0.095214843750000000000000000000 	1.000000000000000000000000000000 	
0.104980468750000000000000000000 	1.000000000000000000000000000000 	
0.114746093750000000000000000000 	1.000000000000000000000000000000 	


==> PER_Convolutional_Fig_Data_N_40_K_20_L_50_Simulations.dat <==
0         0
0.0025         0
0.0050         0
0.0075         0
0.0100         0
0.0125         0
0.0150         0
0.0200         0
0.0250         0
0.0300         0
0.0700    0.0000
0.0750    0.0000
0.0800    0.0000
0.0950    0.0008
0.1000    0.0023
0.1125    0.0269
0.1250    0.1331
0.1375    0.3608
0.1500    0.6200
0.1625    0.8453
0.1750    0.9444
0.1875    0.9821
0.2000    0.9931
0.2125    0.9978
0.2250    0.9985


==> PER_Convolutional_Fig_Data_N_40_K_20_L_50_Theory.dat <==
    0         0
0.0025         0
0.0050         0
0.0075         0
0.0100         0
0.0125         0
0.0150         0
0.0200         0
0.0250         0
0.0300         0
0.0700         0
0.0750         0
0.0800         0
0.0950         0
0.1000    0.0000
0.1125    0.9663
0.1250    0.9859
0.1375    0.9928
0.1500    0.9961
0.1625    0.9978
0.1750    0.9987
0.1875    0.9993
0.2000    0.9996
0.2125    0.9998
0.2250    0.9999


==> PER_Convolutional_Fig_Data_N_40_K_20_L_50_Theory_New_P_c_1.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.002500000000000000052041704279 	0.000000000000000000000000000000 	
0.005000000000000000104083408559 	0.000000000000000000000000000000 	
0.007499999999999999722444243844 	0.000000000000000000000000000000 	
0.010000000000000000208166817117 	0.000000000000000000000000000000 	
0.012500000000000000693889390391 	0.000000000000000000000000000000 	
0.014999999999999999444888487687 	0.000000000000000000000000000000 	
0.020000000000000000416333634234 	0.000000000000000000000000000000 	
0.025000000000000001387778780781 	0.000000000000000000000000000000 	
0.029999999999999998889776975375 	0.000000000000000000000000000000 	
0.070000000000000006661338147751 	0.000000000000000000000000000000 	
0.074999999999999997224442438437 	0.000000000000000000000000000000 	
0.080000000000000001665334536938 	0.000000210313838122644369832415 	
0.095000000000000001110223024625 	0.966034350664569774203016550018 	
0.100000000000000005551115123126 	0.976292208946418882398177174764 	
0.112500000000000002775557561563 	0.988849996938741204743905655050 	
0.125000000000000000000000000000 	0.994304708539250681198495840363 	
0.137500000000000011102230246252 	0.996991259422538633749866221478 	
0.149999999999999994448884876874 	0.998386612091215042141811863985 	
0.162500000000000005551115123126 	0.999130117634236314394513556181 	
0.174999999999999988897769753748 	0.999531008544296994955402624328 	
0.187500000000000000000000000000 	0.999748026350215535096310759400 	
0.200000000000000011102230246252 	0.999865402079842535698617211892 	
0.212499999999999994448884876874 	0.999928628358288884570015397912 	
0.225000000000000005551115123126 	0.999962475278180051851961707143 	


==> PER_Convolutional_Fig_Data_N_40_K_20_L_50_Theory_New_P_c_real.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.002500000000000000052041704279 	0.017971183228418063926312697731 	
0.005000000000000000104083408559 	0.037090964258823300170320180769 	
0.007499999999999999722444243844 	0.057499114985754773421433583280 	
0.010000000000000000208166817117 	0.079359748471110158618557761656 	
0.012500000000000000693889390391 	0.102866346721562695876173165743 	
0.014999999999999999444888487687 	0.128247670149310488696414722654 	
0.020000000000000000416333634234 	0.185766251169686702482408691139 	
0.025000000000000001387778780781 	0.254697970867607370593077575904 	
0.029999999999999998889776975375 	0.338561951989583276301232217520 	
0.070000000000000006661338147751 	0.922988431497857253482663963950 	
0.074999999999999997224442438437 	0.941071678730737937179640084651 	
0.080000000000000001665334536938 	0.954588765730466026759870601381 	
0.095000000000000001110223024625 	0.978593065910460691014804979204 	
0.100000000000000005551115123126 	0.983228006840454860082445520675 	
0.112500000000000002775557561563 	0.990811777105446656044307474076 	
0.125000000000000000000000000000 	0.994935336792011737472307686403 	
0.137500000000000011102230246252 	0.997204885753013026139512930968 	
0.149999999999999994448884876874 	0.998460676560364079890064203937 	
0.162500000000000005551115123126 	0.999156014915557721955963188520 	
0.174999999999999988897769753748 	0.999540064932551652887582349649 	
0.187500000000000000000000000000 	0.999751177751781239244621701800 	
0.200000000000000011102230246252 	0.999866489760476429005109366699 	
0.212499999999999994448884876874 	0.999928999922927164156760682090 	
0.225000000000000005551115123126 	0.999962600732947404225114951259 	


==> PER_Convolutional_Fig_Data_N_80_K_40_L_60_Simulations.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001041666666666666652210637700 	0.000000000000000000000000000000 	
0.002083333333333333304421275400 	0.000000000000000000000000000000 	
0.003125000000000000173472347598 	0.000000000000000000000000000000 	
0.004166666666666666608842550801 	0.000000000000000000000000000000 	
0.005208333333333333044212754004 	0.000000000000000000000000000000 	
0.033333333333333332870740406406 	0.000000000000000000000000000000 	
0.037499999999999998612221219219 	0.000000000000000000000000000000 	
0.041666666666666664353702032031 	0.000000000000000000000000000000 	
0.052083333333333335646297967969 	0.000661057692307692235968163974 	
0.062500000000000000000000000000 	0.041288343558282397660619267299 	
0.072916666666666671292595935938 	0.316546242774566277677905645760 	
0.083333333333333328707404064062 	0.729145728643215584874326395948 	
0.093750000000000000000000000000 	0.925252525252523772003598878655 	
0.104166666666666671292595935938 	0.982669322709162962325990520185 	
0.114583333333333328707404064062 	0.995560747663551071084953036916 	
0.125000000000000000000000000000 	0.999739583333333237114004532486 	
0.135416666666666657414808128124 	1.000000000000000000000000000000 	
0.145833333333333342585191871876 	1.000000000000000000000000000000 	
0.156250000000000000000000000000 	1.000000000000000000000000000000 	
0.166666666666666657414808128124 	1.000000000000000000000000000000 	
0.177083333333333342585191871876 	1.000000000000000000000000000000 	
0.187500000000000000000000000000 	1.000000000000000000000000000000 	
0.197916666666666657414808128124 	1.000000000000000000000000000000 	
0.208333333333333342585191871876 	1.000000000000000000000000000000 	
0.218750000000000000000000000000 	1.000000000000000000000000000000 	
0.229166666666666657414808128124 	1.000000000000000000000000000000 	
0.239583333333333342585191871876 	1.000000000000000000000000000000 	
0.250000000000000000000000000000 	1.000000000000000000000000000000 	
0.260416666666666685170383743753 	1.000000000000000000000000000000 	


==> PER_Convolutional_Fig_Data_N_80_K_40_L_60_Theory.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001041666666666666652210637700 	0.000000000000000000000000000000 	
0.002083333333333333304421275400 	0.000000000000000000000000000000 	
0.003125000000000000173472347598 	0.000000000000000000000000000000 	
0.004166666666666666608842550801 	0.000000000000000000000000000000 	
0.005208333333333333044212754004 	0.000000000000000000000000000000 	
0.033333333333333332870740406406 	0.000000000000000000000000000000 	
0.037499999999999998612221219219 	0.000000000000000000000000000000 	
0.041666666666666664353702032031 	0.000000000000000000000000000000 	
0.052083333333333335646297967969 	0.975344738312350911790815644054 	
0.062500000000000000000000000000 	0.992804700071980517073200189770 	
0.072916666666666671292595935938 	0.997395871706625247732347361307 	
0.083333333333333328707404064062 	0.999001982873317651012712303782 	
0.093750000000000000000000000000 	0.999610394892937126343213094515 	
0.104166666666666671292595935938 	0.999847454594665063787317649258 	
0.114583333333333328707404064062 	0.999940525737430085939649870852 	
0.125000000000000000000000000000 	0.999976993776782174805362046754 	
0.135416666666666657414808128124 	0.999991187114636193022931820451 	
0.145833333333333342585191871876 	0.999996660531958458939527645271 	
0.156250000000000000000000000000 	0.999998749085118543433736704173 	
0.166666666666666657414808128124 	0.999999537024399809403973904409 	
0.177083333333333342585191871876 	0.999999830763053654258953883982 	
0.187500000000000000000000000000 	0.999999938922445097411184633529 	
0.197916666666666657414808128124 	0.999999978244712983688202712074 	
0.208333333333333342585191871876 	0.999999992354759115187334828079 	
0.218750000000000000000000000000 	0.999999997350258462702754513884 	
0.229166666666666657414808128124 	0.999999999094602243232543514750 	
0.239583333333333342585191871876 	0.999999999695118990672426662059 	
0.250000000000000000000000000000 	0.999999999898865121750191065075 	
0.260416666666666685170383743753 	0.999999999966965424924580929655 	


==> PER_Convolutional_Fig_Data_N_80_K_40_L_60_Theory_New_P_c_1.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001041666666666666652210637700 	0.000000000000000000000000000000 	
0.002083333333333333304421275400 	0.000000000000000000000000000000 	
0.003125000000000000173472347598 	0.000000000000000000000000000000 	
0.004166666666666666608842550801 	0.000000000000000000000000000000 	
0.005208333333333333044212754004 	0.000000000000000000000000000000 	
0.033333333333333332870740406406 	0.000000000000000000000000000000 	
0.037499999999999998612221219219 	0.000000000000000000000000000000 	
0.041666666666666664353702032031 	0.703340408664860916587713290937 	
0.052083333333333335646297967969 	0.979885783882656569154789849563 	
0.062500000000000000000000000000 	0.993257743012385008185560764105 	
0.072916666666666671292595935938 	0.997469689378718271655088756233 	
0.083333333333333328707404064062 	0.999015631069338105874066968681 	
0.093750000000000000000000000000 	0.999613019306305417011060399091 	
0.104166666666666671292595935938 	0.999847962249305055593140423298 	
0.114583333333333328707404064062 	0.999940623083508839386013278272 	
0.125000000000000000000000000000 	0.999977012156664679665141193254 	
0.135416666666666657414808128124 	0.999991190520753803205877829896 	
0.145833333333333342585191871876 	0.999996661150548749041888640932 	
0.156250000000000000000000000000 	0.999998749195126546140954815201 	
0.166666666666666657414808128124 	0.999999537043546937731264279137 	
0.177083333333333342585191871876 	0.999999830766314046215370581194 	
0.187500000000000000000000000000 	0.999999938922987996470226335077 	
0.197916666666666657414808128124 	0.999999978244801357440962874534 	
0.208333333333333342585191871876 	0.999999992354773103997445105051 	
0.218750000000000000000000000000 	0.999999997350260683148803764198 	
0.229166666666666657414808128124 	0.999999999094602576299450902297 	
0.239583333333333342585191871876 	0.999999999695118990672426662059 	
0.250000000000000000000000000000 	0.999999999898865121750191065075 	
0.260416666666666685170383743753 	0.999999999966965424924580929655 	


==> PER_Convolutional_Fig_Data_N_80_K_40_L_60_Theory_New_P_c_real.dat <==
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.001041666666666666652210637700 	0.068717476313525316378161278408 	
0.002083333333333333304421275400 	0.134168131969210513432244624710 	
0.003125000000000000173472347598 	0.196288409181084477772571972309 	
0.004166666666666666608842550801 	0.255049074938325404104944027495 	
0.005208333333333333044212754004 	0.310453680928311270825759038416 	
0.033333333333333332870740406406 	0.931398950131976044453097074438 	
0.037499999999999998612221219219 	0.951751962521860339627721714351 	
0.041666666666666664353702032031 	0.966083620324134417778338956850 	
0.052083333333333335646297967969 	0.985986582809945555361252900184 	
0.062500000000000000000000000000 	0.994241895085646643082100126776 	
0.072916666666666671292595935938 	0.997651375194972933613257737306 	
0.083333333333333328707404064062 	0.999050337072893035461618183035 	
0.093750000000000000000000000000 	0.999619668007179607016610134451 	
0.104166666666666671292595935938 	0.999849223667456876718517833069 	
0.114583333333333328707404064062 	0.999940858810412613877360854531 	
0.125000000000000000000000000000 	0.999977055443133866496907558030 	
0.135416666666666657414808128124 	0.999991198323155749960733373882 	
0.145833333333333342585191871876 	0.999996662530326596574070663337 	
0.156250000000000000000000000000 	0.999998749434424905047080756049 	
0.166666666666666657414808128124 	0.999999537084235168293844253640 	
0.177083333333333342585191871876 	0.999999830773093956182151487155 	
0.187500000000000000000000000000 	0.999999938924094666781172691117 	
0.197916666666666657414808128124 	0.999999978244978104946483199456 	
0.208333333333333342585191871876 	0.999999992354800748550758271449 	
0.218750000000000000000000000000 	0.999999997350264901996297339792 	
0.229166666666666657414808128124 	0.999999999094603242433265677391 	
0.239583333333333342585191871876 	0.999999999695119101694729124574 	
0.250000000000000000000000000000 	0.999999999898865121750191065075 	
0.260416666666666685170383743753 	0.999999999966965424924580929655 	


==> PER_MultiLevel_Fig_Data_N_100_Kt_100_Level_2.dat <==
0.003299999999999999981958875850 	0.007199999999999999802935413129 	
0.006700000000000000226207941267 	0.043099999999999999422684027195 	
0.010000000000000000208166817117 	0.104700000000000001398881011028 	
0.013299999999999999322763954979 	0.189700000000000007505107646466 	
0.016699999999999999567013020396 	0.293100000000000027178259642824 	
0.020000000000000000416333634234 	0.410200000000000009059419880941 	
0.023300000000000001265654248073 	0.532499999999999973354647408996 	
0.026700000000000001509903313490 	0.653000000000000024868995751604 	
0.029999999999999998889776975375 	0.760299999999999975841546984157 	
0.033300000000000003208544541167 	0.847099999999999964117591844115 	
0.050000000000000002775557561563 	0.959999999999999964472863211995 	
0.200000000000000011102230246252 	1.000000000000000000000000000000 	
0.800000000000000044408920985006 	1.000000000000000000000000000000 	


==> PER_Subspace_N_400_alpha_095_beta_1_theta_031_WTA.dat <==
0         0
0.0025    0.0011
0.0050    0.0944
0.0075    0.1711
0.0100    0.2105
0.0125    0.2271
0.0150    0.2454
0.0175    0.3408
0.0200    0.3540
0.0225    0.4471
0.0250    0.5030
0.0375    0.7027
0.0500    0.8717
0.0625    0.9564
0.0750    0.9884
0.0875    0.9975
0.1000    0.9997
0.1125    0.9999
0.1250    1.0000


==> soft_threshold_theta_001.dat <==
-0.100000000000000005551115123126 	0.000000000000000000000000000000 	
-0.099900000000000002686739719593 	0.000000000000000000000000000000 	
-0.099799999999999999822364316060 	0.000000000000000000000000000000 	
-0.099700000000000010835776720342 	0.000000000000000000000000000000 	
-0.099600000000000007971401316809 	0.000000000000000000000000000000 	
-0.099500000000000005107025913276 	0.000000000000000000000000000000 	
-0.099400000000000002242650509743 	0.000000000000000000000000000000 	
-0.099299999999999999378275106210 	0.000000000000000000000000000000 	
-0.099200000000000010391687510491 	0.000000000000000000000000000000 	
-0.099100000000000007527312106959 	0.000000000000000000000000000000 	
-0.099000000000000004662936703426 	0.000000000000000000000000000000 	
-0.098900000000000001798561299893 	0.000000000000000000000000000000 	
-0.098799999999999998934185896360 	0.000000000000000000000000000000 	
-0.098700000000000009947598300641 	0.000000000000000000000000000000 	
-0.098600000000000007083222897108 	0.000000000000000000000000000000 	
-0.098500000000000004218847493576 	0.000000000000000000000000000000 	
-0.098400000000000001354472090043 	0.000000000000000000000000000000 	
-0.098299999999999998490096686510 	0.000000000000000000000000000000 	
-0.098200000000000009503509090791 	0.000000000000000000000000000000 	
-0.098100000000000006639133687258 	0.000000000000000000000000000000 	
-0.098000000000000003774758283726 	0.000000000000000000000000000000 	
-0.097900000000000000910382880193 	0.000000000000000000000000000000 	
-0.097800000000000011923795284474 	0.000000000000000000000000000000 	
-0.097700000000000009059419880941 	0.000000000000000000000000000000 	
-0.097600000000000006195044477408 	0.000000000000000000000000000000 	
-0.097500000000000003330669073875 	0.000000000000000000000000000000 	
-0.097400000000000000466293670343 	0.000000000000000000000000000000 	
-0.097300000000000011479706074624 	0.000000000000000000000000000000 	
-0.097200000000000008615330671091 	0.000000000000000000000000000000 	
-0.097100000000000005750955267558 	0.000000000000000000000000000000 	
-0.097000000000000002886579864025 	0.000000000000000000000000000000 	
-0.096900000000000000022204460493 	0.000000000000000000000000000000 	
-0.096800000000000011035616864774 	0.000000000000000000000000000000 	
-0.096700000000000008171241461241 	0.000000000000000000000000000000 	
-0.096600000000000005306866057708 	0.000000000000000000000000000000 	
-0.096500000000000002442490654175 	0.000000000000000000000000000000 	
-0.096399999999999999578115250642 	0.000000000000000000000000000000 	
-0.096300000000000010591527654924 	0.000000000000000000000000000000 	
-0.096200000000000007727152251391 	0.000000000000000000000000000000 	
-0.096100000000000004862776847858 	0.000000000000000000000000000000 	
-0.096000000000000001998401444325 	0.000000000000000000000000000000 	
-0.095899999999999999134026040792 	0.000000000000000000000000000000 	
-0.095800000000000010147438445074 	0.000000000000000000000000000000 	
-0.095700000000000007283063041541 	0.000000000000000000000000000000 	
-0.095600000000000004418687638008 	0.000000000000000000000000000000 	
-0.095500000000000001554312234475 	0.000000000000000000000000000000 	
-0.095400000000000012567724638757 	0.000000000000000000000000000000 	
-0.095300000000000009703349235224 	0.000000000000000000000000000000 	
-0.095200000000000006838973831691 	0.000000000000000000000000000000 	
-0.095100000000000003974598428158 	0.000000000000000000000000000000 	
-0.095000000000000001110223024625 	0.000000000000000000000000000000 	
-0.094900000000000012123635428907 	0.000000000000000000000000000000 	
-0.094800000000000009259260025374 	0.000000000000000000000000000000 	
-0.094700000000000006394884621841 	0.000000000000000000000000000000 	
-0.094600000000000003530509218308 	0.000000000000000000000000000000 	
-0.094500000000000000666133814775 	0.000000000000000000000000000000 	
-0.094400000000000011679546219057 	0.000000000000000000000000000000 	
-0.094300000000000008815170815524 	0.000000000000000000000000000000 	
-0.094200000000000005950795411991 	0.000000000000000000000000000000 	
-0.094100000000000003086420008458 	0.000000000000000000000000000000 	
-0.094000000000000000222044604925 	0.000000000000000000000000000000 	
-0.093900000000000011235457009207 	0.000000000000000000000000000000 	
-0.093800000000000008371081605674 	0.000000000000000000000000000000 	
-0.093700000000000005506706202141 	0.000000000000000000000000000000 	
-0.093600000000000002642330798608 	0.000000000000000000000000000000 	
-0.093499999999999999777955395075 	0.000000000000000000000000000000 	
-0.093400000000000010791367799357 	0.000000000000000000000000000000 	
-0.093300000000000007926992395824 	0.000000000000000000000000000000 	
-0.093200000000000005062616992291 	0.000000000000000000000000000000 	
-0.093100000000000002198241588758 	0.000000000000000000000000000000 	
-0.092999999999999999333866185225 	0.000000000000000000000000000000 	
-0.092900000000000010347278589506 	0.000000000000000000000000000000 	
-0.092800000000000007482903185974 	0.000000000000000000000000000000 	
-0.092700000000000004618527782441 	0.000000000000000000000000000000 	
-0.092600000000000001754152378908 	0.000000000000000000000000000000 	
-0.092499999999999998889776975375 	0.000000000000000000000000000000 	
-0.092400000000000009903189379656 	0.000000000000000000000000000000 	
-0.092300000000000007038813976123 	0.000000000000000000000000000000 	
-0.092200000000000004174438572591 	0.000000000000000000000000000000 	
-0.092100000000000001310063169058 	0.000000000000000000000000000000 	
-0.091999999999999998445687765525 	0.000000000000000000000000000000 	
-0.091900000000000009459100169806 	0.000000000000000000000000000000 	
-0.091800000000000006594724766273 	0.000000000000000000000000000000 	
-0.091700000000000003730349362741 	0.000000000000000000000000000000 	
-0.091600000000000000865973959208 	0.000000000000000000000000000000 	
-0.091499999999999998001598555675 	0.000000000000000000000000000000 	
-0.091400000000000009015010959956 	0.000000000000000000000000000000 	
-0.091300000000000006150635556423 	0.000000000000000000000000000000 	
-0.091200000000000003286260152890 	0.000000000000000000000000000000 	
-0.091100000000000000421884749358 	0.000000000000000000000000000000 	
-0.090999999999999997557509345825 	0.000000000000000000000000000000 	
-0.090900000000000008570921750106 	0.000000000000000000000000000000 	
-0.090800000000000005706546346573 	0.000000000000000000000000000000 	
-0.090700000000000002842170943040 	0.000000000000000000000000000000 	
-0.090599999999999999977795539507 	0.000000000000000000000000000000 	
-0.090500000000000010991207943789 	0.000000000000000000000000000000 	
-0.090400000000000008126832540256 	0.000000000000000000000000000000 	
-0.090300000000000005262457136723 	0.000000000000000000000000000000 	
-0.090200000000000002398081733190 	0.000000000000000000000000000000 	
-0.090099999999999999533706329657 	0.000000000000000000000000000000 	
-0.090000000000000010547118733939 	0.000000000000000000000000000000 	
-0.089900000000000007682743330406 	0.000000000000000000000000000000 	
-0.089800000000000004818367926873 	0.000000000000000000000000000000 	
-0.089700000000000001953992523340 	0.000000000000000000000000000000 	
-0.089599999999999999089617119807 	0.000000000000000000000000000000 	
-0.089500000000000010103029524089 	0.000000000000000000000000000000 	
-0.089400000000000007238654120556 	0.000000000000000000000000000000 	
-0.089300000000000004374278717023 	0.000000000000000000000000000000 	
-0.089200000000000001509903313490 	0.000000000000000000000000000000 	
-0.089100000000000012523315717772 	0.000000000000000000000000000000 	
-0.089000000000000009658940314239 	0.000000000000000000000000000000 	
-0.088900000000000006794564910706 	0.000000000000000000000000000000 	
-0.088800000000000003930189507173 	0.000000000000000000000000000000 	
-0.088700000000000001065814103640 	0.000000000000000000000000000000 	
-0.088600000000000012079226507922 	0.000000000000000000000000000000 	
-0.088500000000000009214851104389 	0.000000000000000000000000000000 	
-0.088400000000000006350475700856 	0.000000000000000000000000000000 	
-0.088300000000000003486100297323 	0.000000000000000000000000000000 	
-0.088200000000000000621724893790 	0.000000000000000000000000000000 	
-0.088100000000000011635137298072 	0.000000000000000000000000000000 	
-0.088000000000000008770761894539 	0.000000000000000000000000000000 	
-0.087900000000000005906386491006 	0.000000000000000000000000000000 	
-0.087800000000000003042011087473 	0.000000000000000000000000000000 	
-0.087700000000000000177635683940 	0.000000000000000000000000000000 	
-0.087600000000000011191048088222 	0.000000000000000000000000000000 	
-0.087500000000000008326672684689 	0.000000000000000000000000000000 	
-0.087400000000000005462297281156 	0.000000000000000000000000000000 	
-0.087300000000000002597921877623 	0.000000000000000000000000000000 	
-0.087199999999999999733546474090 	0.000000000000000000000000000000 	
-0.087100000000000010746958878372 	0.000000000000000000000000000000 	
-0.087000000000000007882583474839 	0.000000000000000000000000000000 	
-0.086900000000000005018208071306 	0.000000000000000000000000000000 	
-0.086800000000000002153832667773 	0.000000000000000000000000000000 	
-0.086699999999999999289457264240 	0.000000000000000000000000000000 	
-0.086600000000000010302869668521 	0.000000000000000000000000000000 	
-0.086500000000000007438494264989 	0.000000000000000000000000000000 	
-0.086400000000000004574118861456 	0.000000000000000000000000000000 	
-0.086300000000000001709743457923 	0.000000000000000000000000000000 	
-0.086199999999999998845368054390 	0.000000000000000000000000000000 	
-0.086100000000000009858780458671 	0.000000000000000000000000000000 	
-0.086000000000000006994405055138 	0.000000000000000000000000000000 	
-0.085900000000000004130029651606 	0.000000000000000000000000000000 	
-0.085800000000000001265654248073 	0.000000000000000000000000000000 	
-0.085699999999999998401278844540 	0.000000000000000000000000000000 	
-0.085600000000000009414691248821 	0.000000000000000000000000000000 	
-0.085500000000000006550315845288 	0.000000000000000000000000000000 	
-0.085400000000000003685940441756 	0.000000000000000000000000000000 	
-0.085300000000000000821565038223 	0.000000000000000000000000000000 	
-0.085199999999999997957189634690 	0.000000000000000000000000000000 	
-0.085100000000000008970602038971 	0.000000000000000000000000000000 	
-0.085000000000000006106226635438 	0.000000000000000000000000000000 	
-0.084900000000000003241851231905 	0.000000000000000000000000000000 	
-0.084800000000000000377475828373 	0.000000000000000000000000000000 	
-0.084699999999999997513100424840 	0.000000000000000000000000000000 	
-0.084600000000000008526512829121 	0.000000000000000000000000000000 	
-0.084500000000000005662137425588 	0.000000000000000000000000000000 	
-0.084400000000000002797762022055 	0.000000000000000000000000000000 	
-0.084299999999999999933386618522 	0.000000000000000000000000000000 	
-0.084199999999999997069011214990 	0.000000000000000000000000000000 	
-0.084100000000000008082423619271 	0.000000000000000000000000000000 	
-0.084000000000000005218048215738 	0.000000000000000000000000000000 	
-0.083900000000000002353672812205 	0.000000000000000000000000000000 	
-0.083800000000000013367085216487 	0.000000000000000000000000000000 	
-0.083699999999999996624922005140 	0.000000000000000000000000000000 	
-0.083600000000000007638334409421 	0.000000000000000000000000000000 	
-0.083500000000000004773959005888 	0.000000000000000000000000000000 	
-0.083400000000000001909583602355 	0.000000000000000000000000000000 	
-0.083300000000000012922996006637 	0.000000000000000000000000000000 	
-0.083199999999999996180832795289 	0.000000000000000000000000000000 	
-0.083100000000000007194245199571 	0.000000000000000000000000000000 	
-0.083000000000000004329869796038 	0.000000000000000000000000000000 	
-0.082900000000000001465494392505 	0.000000000000000000000000000000 	
-0.082800000000000012478906796787 	0.000000000000000000000000000000 	
-0.082700000000000009614531393254 	0.000000000000000000000000000000 	
-0.082600000000000006750155989721 	0.000000000000000000000000000000 	
-0.082500000000000003885780586188 	0.000000000000000000000000000000 	
-0.082400000000000001021405182655 	0.000000000000000000000000000000 	
-0.082300000000000012034817586937 	0.000000000000000000000000000000 	
-0.082200000000000009170442183404 	0.000000000000000000000000000000 	
-0.082100000000000006306066779871 	0.000000000000000000000000000000 	
-0.082000000000000003441691376338 	0.000000000000000000000000000000 	
-0.081900000000000000577315972805 	0.000000000000000000000000000000 	
-0.081800000000000011590728377087 	0.000000000000000000000000000000 	
-0.081700000000000008726352973554 	0.000000000000000000000000000000 	
-0.081600000000000005861977570021 	0.000000000000000000000000000000 	
-0.081500000000000002997602166488 	0.000000000000000000000000000000 	
-0.081400000000000000133226762955 	0.000000000000000000000000000000 	
-0.081300000000000011146639167237 	0.000000000000000000000000000000 	
-0.081200000000000008282263763704 	0.000000000000000000000000000000 	
-0.081100000000000005417888360171 	0.000000000000000000000000000000 	
-0.081000000000000002553512956638 	0.000000000000000000000000000000 	
-0.080899999999999999689137553105 	0.000000000000000000000000000000 	
-0.080800000000000010702549957387 	0.000000000000000000000000000000 	
-0.080700000000000007838174553854 	0.000000000000000000000000000000 	
-0.080600000000000004973799150321 	0.000000000000000000000000000000 	
-0.080500000000000002109423746788 	0.000000000000000000000000000000 	
-0.080399999999999999245048343255 	0.000000000000000000000000000000 	
-0.080300000000000010258460747536 	0.000000000000000000000000000000 	
-0.080200000000000007394085344004 	0.000000000000000000000000000000 	
-0.080100000000000004529709940471 	0.000000000000000000000000000000 	
-0.080000000000000001665334536938 	0.000000000000000000000000000000 	
-0.079899999999999998800959133405 	0.000000000000000000000000000000 	
-0.079800000000000009814371537686 	0.000000000000000000000000000000 	
-0.079700000000000006949996134153 	0.000000000000000000000000000000 	
-0.079600000000000004085620730621 	0.000000000000000000000000000000 	
-0.079500000000000001221245327088 	0.000000000000000000000000000000 	
-0.079399999999999998356869923555 	0.000000000000000000000000000000 	
-0.079300000000000009370282327836 	0.000000000000000000000000000000 	
-0.079200000000000006505906924303 	0.000000000000000000000000000000 	
-0.079100000000000003641531520771 	0.000000000000000000000000000000 	
-0.079000000000000000777156117238 	0.000000000000000000000000000000 	
-0.078899999999999997912780713705 	0.000000000000000000000000000000 	
-0.078800000000000008926193117986 	0.000000000000000000000000000000 	
-0.078700000000000006061817714453 	0.000000000000000000000000000000 	
-0.078600000000000003197442310920 	0.000000000000000000000000000000 	
-0.078500000000000000333066907388 	0.000000000000000000000000000000 	
-0.078399999999999997468691503855 	0.000000000000000000000000000000 	
-0.078300000000000008482103908136 	0.000000000000000000000000000000 	
-0.078200000000000005617728504603 	0.000000000000000000000000000000 	
-0.078100000000000002753353101070 	0.000000000000000000000000000000 	
-0.077999999999999999888977697537 	0.000000000000000000000000000000 	
-0.077899999999999997024602294005 	0.000000000000000000000000000000 	
-0.077800000000000008038014698286 	0.000000000000000000000000000000 	
-0.077700000000000005173639294753 	0.000000000000000000000000000000 	
-0.077600000000000002309263891220 	0.000000000000000000000000000000 	
-0.077499999999999999444888487687 	0.000000000000000000000000000000 	
-0.077399999999999996580513084155 	0.000000000000000000000000000000 	
-0.077300000000000007593925488436 	0.000000000000000000000000000000 	
-0.077200000000000004729550084903 	0.000000000000000000000000000000 	
-0.077100000000000001865174681370 	0.000000000000000000000000000000 	
-0.077000000000000012878587085652 	0.000000000000000000000000000000 	
-0.076899999999999996136423874304 	0.000000000000000000000000000000 	
-0.076800000000000007149836278586 	0.000000000000000000000000000000 	
-0.076700000000000004285460875053 	0.000000000000000000000000000000 	
-0.076600000000000001421085471520 	0.000000000000000000000000000000 	
-0.076500000000000012434497875802 	0.000000000000000000000000000000 	
-0.076400000000000009570122472269 	0.000000000000000000000000000000 	
-0.076300000000000006705747068736 	0.000000000000000000000000000000 	
-0.076200000000000003841371665203 	0.000000000000000000000000000000 	
-0.076100000000000000976996261670 	0.000000000000000000000000000000 	
-0.076000000000000011990408665952 	0.000000000000000000000000000000 	
-0.075900000000000009126033262419 	0.000000000000000000000000000000 	
-0.075800000000000006261657858886 	0.000000000000000000000000000000 	
-0.075700000000000003397282455353 	0.000000000000000000000000000000 	
-0.075600000000000000532907051820 	0.000000000000000000000000000000 	
-0.075500000000000011546319456102 	0.000000000000000000000000000000 	
-0.075400000000000008681944052569 	0.000000000000000000000000000000 	
-0.075300000000000005817568649036 	0.000000000000000000000000000000 	
-0.075200000000000002953193245503 	0.000000000000000000000000000000 	
-0.075100000000000000088817841970 	0.000000000000000000000000000000 	
-0.075000000000000011102230246252 	0.000000000000000000000000000000 	
-0.074900000000000008237854842719 	0.000000000000000000000000000000 	
-0.074800000000000005373479439186 	0.000000000000000000000000000000 	
-0.074700000000000002509104035653 	0.000000000000000000000000000000 	
-0.074599999999999999644728632120 	0.000000000000000000000000000000 	
-0.074500000000000010658141036402 	0.000000000000000000000000000000 	
-0.074400000000000007793765632869 	0.000000000000000000000000000000 	
-0.074300000000000004929390229336 	0.000000000000000000000000000000 	
-0.074200000000000002065014825803 	0.000000000000000000000000000000 	
-0.074099999999999999200639422270 	0.000000000000000000000000000000 	
-0.074000000000000010214051826551 	0.000000000000000000000000000000 	
-0.073900000000000007349676423019 	0.000000000000000000000000000000 	
-0.073800000000000004485301019486 	0.000000000000000000000000000000 	
-0.073700000000000001620925615953 	0.000000000000000000000000000000 	
-0.073599999999999998756550212420 	0.000000000000000000000000000000 	
-0.073500000000000009769962616701 	0.000000000000000000000000000000 	
-0.073400000000000006905587213168 	0.000000000000000000000000000000 	
-0.073300000000000004041211809636 	0.000000000000000000000000000000 	
-0.073200000000000001176836406103 	0.000000000000000000000000000000 	
-0.073099999999999998312461002570 	0.000000000000000000000000000000 	
-0.073000000000000009325873406851 	0.000000000000000000000000000000 	
-0.072900000000000006461498003318 	0.000000000000000000000000000000 	
-0.072800000000000003597122599786 	0.000000000000000000000000000000 	
-0.072700000000000000732747196253 	0.000000000000000000000000000000 	
-0.072599999999999997868371792720 	0.000000000000000000000000000000 	
-0.072500000000000008881784197001 	0.000000000000000000000000000000 	
-0.072400000000000006017408793468 	0.000000000000000000000000000000 	
-0.072300000000000003153033389935 	0.000000000000000000000000000000 	
-0.072200000000000000288657986403 	0.000000000000000000000000000000 	
-0.072099999999999997424282582870 	0.000000000000000000000000000000 	
-0.072000000000000008437694987151 	0.000000000000000000000000000000 	
-0.071900000000000005573319583618 	0.000000000000000000000000000000 	
-0.071800000000000002708944180085 	0.000000000000000000000000000000 	
-0.071699999999999999844568776552 	0.000000000000000000000000000000 	
-0.071599999999999996980193373020 	0.000000000000000000000000000000 	
-0.071500000000000007993605777301 	0.000000000000000000000000000000 	
-0.071400000000000005129230373768 	0.000000000000000000000000000000 	
-0.071300000000000002264854970235 	0.000000000000000000000000000000 	
-0.071199999999999999400479566702 	0.000000000000000000000000000000 	
-0.071099999999999996536104163170 	0.000000000000000000000000000000 	
-0.071000000000000007549516567451 	0.000000000000000000000000000000 	
-0.070900000000000004685141163918 	0.000000000000000000000000000000 	
-0.070800000000000001820765760385 	0.000000000000000000000000000000 	
-0.070699999999999998956390356852 	0.000000000000000000000000000000 	
-0.070599999999999996092014953319 	0.000000000000000000000000000000 	
-0.070500000000000007105427357601 	0.000000000000000000000000000000 	
-0.070400000000000004241051954068 	0.000000000000000000000000000000 	
-0.070300000000000001376676550535 	0.000000000000000000000000000000 	
-0.070200000000000012390088954817 	0.000000000000000000000000000000 	
-0.070099999999999995647925743469 	0.000000000000000000000000000000 	
-0.070000000000000006661338147751 	0.000000000000000000000000000000 	
-0.069900000000000003796962744218 	0.000000000000000000000000000000 	
-0.069800000000000000932587340685 	0.000000000000000000000000000000 	
-0.069700000000000011945999744967 	0.000000000000000000000000000000 	
-0.069600000000000009081624341434 	0.000000000000000000000000000000 	
-0.069500000000000006217248937901 	0.000000000000000000000000000000 	
-0.069400000000000003352873534368 	0.000000000000000000000000000000 	
-0.069300000000000000488498130835 	0.000000000000000000000000000000 	
-0.069200000000000011501910535117 	0.000000000000000000000000000000 	
-0.069100000000000008637535131584 	0.000000000000000000000000000000 	
-0.069000000000000005773159728051 	0.000000000000000000000000000000 	
-0.068900000000000002908784324518 	0.000000000000000000000000000000 	
-0.068800000000000000044408920985 	0.000000000000000000000000000000 	
-0.068700000000000011057821325267 	0.000000000000000000000000000000 	
-0.068599999999999994315658113919 	0.000000000000000000000000000000 	
-0.068500000000000005329070518201 	0.000000000000000000000000000000 	
-0.068400000000000002464695114668 	0.000000000000000000000000000000 	
-0.068299999999999999600319711135 	0.000000000000000000000000000000 	
-0.068200000000000010613732115416 	0.000000000000000000000000000000 	
-0.068099999999999993871568904069 	0.000000000000000000000000000000 	
-0.068000000000000004884981308351 	0.000000000000000000000000000000 	
-0.067900000000000002020605904818 	0.000000000000000000000000000000 	
-0.067799999999999999156230501285 	0.000000000000000000000000000000 	
-0.067700000000000010169642905566 	0.000000000000000000000000000000 	
-0.067600000000000007305267502034 	0.000000000000000000000000000000 	
-0.067500000000000004440892098501 	0.000000000000000000000000000000 	
-0.067400000000000001576516694968 	0.000000000000000000000000000000 	
-0.067299999999999998712141291435 	0.000000000000000000000000000000 	
-0.067200000000000009725553695716 	0.000000000000000000000000000000 	
-0.067100000000000006861178292183 	0.000000000000000000000000000000 	
-0.067000000000000003996802888651 	0.000000000000000000000000000000 	
-0.066900000000000001132427485118 	0.000000000000000000000000000000 	
-0.066799999999999998268052081585 	0.000000000000000000000000000000 	
-0.066700000000000009281464485866 	0.000000000000000000000000000000 	
-0.066600000000000006417089082333 	0.000000000000000000000000000000 	
-0.066500000000000003552713678801 	0.000000000000000000000000000000 	
-0.066400000000000000688338275268 	0.000000000000000000000000000000 	
-0.066299999999999997823962871735 	0.000000000000000000000000000000 	
-0.066200000000000008837375276016 	0.000000000000000000000000000000 	
-0.066100000000000005972999872483 	0.000000000000000000000000000000 	
-0.066000000000000003108624468950 	0.000000000000000000000000000000 	
-0.065900000000000014122036873232 	0.000000000000000000000000000000 	
-0.065799999999999997379873661885 	0.000000000000000000000000000000 	
-0.065700000000000008393286066166 	0.000000000000000000000000000000 	
-0.065600000000000005528910662633 	0.000000000000000000000000000000 	
-0.065500000000000002664535259100 	0.000000000000000000000000000000 	
-0.065400000000000013677947663382 	0.000000000000000000000000000000 	
-0.065299999999999996935784452035 	0.000000000000000000000000000000 	
-0.065200000000000007949196856316 	0.000000000000000000000000000000 	
-0.065100000000000005084821452783 	0.000000000000000000000000000000 	
-0.065000000000000002220446049250 	0.000000000000000000000000000000 	
-0.064900000000000013233858453532 	0.000000000000000000000000000000 	
-0.064799999999999996491695242185 	0.000000000000000000000000000000 	
-0.064700000000000007505107646466 	0.000000000000000000000000000000 	
-0.064600000000000004640732242933 	0.000000000000000000000000000000 	
-0.064500000000000001776356839400 	0.000000000000000000000000000000 	
-0.064400000000000012789769243682 	0.000000000000000000000000000000 	
-0.064299999999999996047606032334 	0.000000000000000000000000000000 	
-0.064200000000000007061018436616 	0.000000000000000000000000000000 	
-0.064100000000000004196643033083 	0.000000000000000000000000000000 	
-0.064000000000000001332267629550 	0.000000000000000000000000000000 	
-0.063900000000000012345680033832 	0.000000000000000000000000000000 	
-0.063799999999999995603516822484 	0.000000000000000000000000000000 	
-0.063700000000000006616929226766 	0.000000000000000000000000000000 	
-0.063600000000000003752553823233 	0.000000000000000000000000000000 	
-0.063500000000000000888178419700 	0.000000000000000000000000000000 	
-0.063400000000000011901590823982 	0.000000000000000000000000000000 	
-0.063299999999999995159427612634 	0.000000000000000000000000000000 	
-0.063200000000000006172840016916 	0.000000000000000000000000000000 	
-0.063100000000000003308464613383 	0.000000000000000000000000000000 	
-0.063000000000000000444089209850 	0.000000000000000000000000000000 	
-0.062900000000000011457501614132 	0.000000000000000000000000000000 	
-0.062799999999999994715338402784 	0.000000000000000000000000000000 	
-0.062700000000000005728750807066 	0.000000000000000000000000000000 	
-0.062600000000000002864375403533 	0.000000000000000000000000000000 	
-0.062500000000000000000000000000 	0.000000000000000000000000000000 	
-0.062400000000000004074518500374 	0.000000000000000000000000000000 	
-0.062300000000000001210143096841 	0.000000000000000000000000000000 	
-0.062200000000000005284661597216 	0.000000000000000000000000000000 	
-0.062100000000000002420286193683 	0.000000000000000000000000000000 	
-0.062000000000000006494804694057 	0.000000000000000000000000000000 	
-0.061900000000000003630429290524 	0.000000000000000000000000000000 	
-0.061800000000000000766053886991 	0.000000000000000000000000000000 	
-0.061700000000000004840572387366 	0.000000000000000000000000000000 	
-0.061600000000000001976196983833 	0.000000000000000000000000000000 	
-0.061500000000000006050715484207 	0.000000000000000000000000000000 	
-0.061400000000000003186340080674 	0.000000000000000000000000000000 	
-0.061300000000000000321964677141 	0.000000000000000000000000000000 	
-0.061200000000000004396483177516 	0.000000000000000000000000000000 	
-0.061100000000000001532107773983 	0.000000000000000000000000000000 	
-0.061000000000000005606626274357 	0.000000000000000000000000000000 	
-0.060900000000000002742250870824 	0.000000000000000000000000000000 	
-0.060800000000000006816769371198 	0.000000000000000000000000000000 	
-0.060700000000000003952393967666 	0.000000000000000000000000000000 	
-0.060600000000000001088018564133 	0.000000000000000000000000000000 	
-0.060500000000000005162537064507 	0.000000000000000000000000000000 	
-0.060400000000000002298161660974 	0.000000000000000000000000000000 	
-0.060300000000000006372680161348 	0.000000000000000000000000000000 	
-0.060200000000000003508304757815 	0.000000000000000000000000000000 	
-0.060100000000000000643929354283 	0.000000000000000000000000000000 	
-0.060000000000000004718447854657 	0.000000000000000000000000000000 	
-0.059900000000000001854072451124 	0.000000000000000000000000000000 	
-0.059800000000000005928590951498 	0.000000000000000000000000000000 	
-0.059700000000000003064215547965 	0.000000000000000000000000000000 	
-0.059600000000000000199840144433 	0.000000000000000000000000000000 	
-0.059500000000000004274358644807 	0.000000000000000000000000000000 	
-0.059400000000000001409983241274 	0.000000000000000000000000000000 	
-0.059300000000000005484501741648 	0.000000000000000000000000000000 	
-0.059200000000000002620126338115 	0.000000000000000000000000000000 	
-0.059100000000000006694644838490 	0.000000000000000000000000000000 	
-0.059000000000000003830269434957 	0.000000000000000000000000000000 	
-0.058900000000000000965894031424 	0.000000000000000000000000000000 	
-0.058800000000000005040412531798 	0.000000000000000000000000000000 	
-0.058700000000000002176037128265 	0.000000000000000000000000000000 	
-0.058600000000000006250555628640 	0.000000000000000000000000000000 	
-0.058500000000000003386180225107 	0.000000000000000000000000000000 	
-0.058400000000000000521804821574 	0.000000000000000000000000000000 	
-0.058300000000000004596323321948 	0.000000000000000000000000000000 	
-0.058200000000000001731947918415 	0.000000000000000000000000000000 	
-0.058100000000000005806466418790 	0.000000000000000000000000000000 	
-0.058000000000000002942091015257 	0.000000000000000000000000000000 	
-0.057900000000000000077715611724 	0.000000000000000000000000000000 	
-0.057800000000000004152234112098 	0.000000000000000000000000000000 	
-0.057700000000000001287858708565 	0.000000000000000000000000000000 	
-0.057600000000000005362377208940 	0.000000000000000000000000000000 	
-0.057500000000000002498001805407 	0.000000000000000000000000000000 	
-0.057400000000000006572520305781 	0.000000000000000000000000000000 	
-0.057300000000000003708144902248 	0.000000000000000000000000000000 	
-0.057200000000000000843769498715 	0.000000000000000000000000000000 	
-0.057100000000000004918287999089 	0.000000000000000000000000000000 	
-0.057000000000000002053912595557 	0.000000000000000000000000000000 	
-0.056900000000000006128431095931 	0.000000000000000000000000000000 	
-0.056800000000000003264055692398 	0.000000000000000000000000000000 	
-0.056700000000000000399680288865 	0.000000000000000000000000000000 	
-0.056600000000000004474198789239 	0.000000000000000000000000000000 	
-0.056500000000000001609823385706 	0.000000000000000000000000000000 	
-0.056400000000000005684341886081 	0.000000000000000000000000000000 	
-0.056300000000000002819966482548 	0.000000000000000000000000000000 	
-0.056200000000000006894484982922 	0.000000000000000000000000000000 	
-0.056100000000000004030109579389 	0.000000000000000000000000000000 	
-0.056000000000000001165734175856 	0.000000000000000000000000000000 	
-0.055900000000000005240252676231 	0.000000000000000000000000000000 	
-0.055800000000000002375877272698 	0.000000000000000000000000000000 	
-0.055700000000000006450395773072 	0.000000000000000000000000000000 	
-0.055600000000000003586020369539 	0.000000000000000000000000000000 	
-0.055500000000000000721644966006 	0.000000000000000000000000000000 	
-0.055400000000000004796163466381 	0.000000000000000000000000000000 	
-0.055300000000000001931788062848 	0.000000000000000000000000000000 	
-0.055200000000000006006306563222 	0.000000000000000000000000000000 	
-0.055100000000000003141931159689 	0.000000000000000000000000000000 	
-0.055000000000000000277555756156 	0.000000000000000000000000000000 	
-0.054900000000000004352074256531 	0.000000000000000000000000000000 	
-0.054800000000000001487698852998 	0.000000000000000000000000000000 	
-0.054700000000000005562217353372 	0.000000000000000000000000000000 	
-0.054600000000000002697841949839 	0.000000000000000000000000000000 	
-0.054500000000000006772360450213 	0.000000000000000000000000000000 	
-0.054400000000000003907985046681 	0.000000000000000000000000000000 	
-0.054300000000000001043609643148 	0.000000000000000000000000000000 	
-0.054200000000000005118128143522 	0.000000000000000000000000000000 	
-0.054100000000000002253752739989 	0.000000000000000000000000000000 	
-0.054000000000000006328271240363 	0.000000000000000000000000000000 	
-0.053900000000000003463895836830 	0.000000000000000000000000000000 	
-0.053800000000000000599520433298 	0.000000000000000000000000000000 	
-0.053700000000000004674038933672 	0.000000000000000000000000000000 	
-0.053600000000000001809663530139 	0.000000000000000000000000000000 	
-0.053500000000000005884182030513 	0.000000000000000000000000000000 	
-0.053400000000000003019806626980 	0.000000000000000000000000000000 	
-0.053300000000000000155431223448 	0.000000000000000000000000000000 	
-0.053200000000000004229949723822 	0.000000000000000000000000000000 	
-0.053100000000000001365574320289 	0.000000000000000000000000000000 	
-0.053000000000000005440092820663 	0.000000000000000000000000000000 	
-0.052900000000000002575717417130 	0.000000000000000000000000000000 	
-0.052800000000000006650235917505 	0.000000000000000000000000000000 	
-0.052700000000000003785860513972 	0.000000000000000000000000000000 	
-0.052600000000000000921485110439 	0.000000000000000000000000000000 	
-0.052500000000000004996003610813 	0.000000000000000000000000000000 	
-0.052400000000000002131628207280 	0.000000000000000000000000000000 	
-0.052300000000000006206146707655 	0.000000000000000000000000000000 	
-0.052200000000000003341771304122 	0.000000000000000000000000000000 	
-0.052100000000000000477395900589 	0.000000000000000000000000000000 	
-0.052000000000000004551914400963 	0.000000000000000000000000000000 	
-0.051900000000000001687538997430 	0.000000000000000000000000000000 	
-0.051800000000000005762057497805 	0.000000000000000000000000000000 	
-0.051700000000000002897682094272 	0.000000000000000000000000000000 	
-0.051600000000000000033306690739 	0.000000000000000000000000000000 	
-0.051500000000000004107825191113 	0.000000000000000000000000000000 	
-0.051400000000000001243449787580 	0.000000000000000000000000000000 	
-0.051300000000000005317968287954 	0.000000000000000000000000000000 	
-0.051200000000000002453592884422 	0.000000000000000000000000000000 	
-0.051100000000000006528111384796 	0.000000000000000000000000000000 	
-0.051000000000000003663735981263 	0.000000000000000000000000000000 	
-0.050900000000000000799360577730 	0.000000000000000000000000000000 	
-0.050800000000000004873879078104 	0.000000000000000000000000000000 	
-0.050700000000000002009503674572 	0.000000000000000000000000000000 	
-0.050600000000000006084022174946 	0.000000000000000000000000000000 	
-0.050500000000000003219646771413 	0.000000000000000000000000000000 	
-0.050400000000000000355271367880 	0.000000000000000000000000000000 	
-0.050300000000000004429789868254 	0.000000000000000000000000000000 	
-0.050200000000000001565414464721 	0.000000000000000000000000000000 	
-0.050100000000000005639932965096 	0.000000000000000000000000000000 	
-0.050000000000000002775557561563 	0.000000000000000000000000000000 	
-0.049899999999999999911182158030 	0.000000000000000000000000000000 	
-0.049800000000000003985700658404 	0.000000000000000000000000000000 	
-0.049700000000000001121325254871 	0.000000000000000000000000000000 	
-0.049600000000000005195843755246 	0.000000000000000000000000000000 	
-0.049500000000000002331468351713 	0.000000000000000000000000000000 	
-0.049400000000000006405986852087 	0.000000000000000000000000000000 	
-0.049300000000000003541611448554 	0.000000000000000000000000000000 	
-0.049200000000000000677236045021 	0.000000000000000000000000000000 	
-0.049100000000000004751754545396 	0.000000000000000000000000000000 	
-0.049000000000000001887379141863 	0.000000000000000000000000000000 	
-0.048900000000000005961897642237 	0.000000000000000000000000000000 	
-0.048800000000000003097522238704 	0.000000000000000000000000000000 	
-0.048700000000000000233146835171 	0.000000000000000000000000000000 	
-0.048600000000000004307665335546 	0.000000000000000000000000000000 	
-0.048500000000000001443289932013 	0.000000000000000000000000000000 	
-0.048400000000000005517808432387 	0.000000000000000000000000000000 	
-0.048300000000000002653433028854 	0.000000000000000000000000000000 	
-0.048199999999999999789057625321 	0.000000000000000000000000000000 	
-0.048100000000000003863576125696 	0.000000000000000000000000000000 	
-0.048000000000000000999200722163 	0.000000000000000000000000000000 	
-0.047900000000000005073719222537 	0.000000000000000000000000000000 	
-0.047800000000000002209343819004 	0.000000000000000000000000000000 	
-0.047700000000000006283862319378 	0.000000000000000000000000000000 	
-0.047600000000000003419486915845 	0.000000000000000000000000000000 	
-0.047500000000000000555111512313 	0.000000000000000000000000000000 	
-0.047400000000000004629630012687 	0.000000000000000000000000000000 	
-0.047300000000000001765254609154 	0.000000000000000000000000000000 	
-0.047200000000000005839773109528 	0.000000000000000000000000000000 	
-0.047100000000000002975397705995 	0.000000000000000000000000000000 	
-0.047000000000000000111022302463 	0.000000000000000000000000000000 	
-0.046900000000000004185540802837 	0.000000000000000000000000000000 	
-0.046800000000000001321165399304 	0.000000000000000000000000000000 	
-0.046700000000000005395683899678 	0.000000000000000000000000000000 	
-0.046600000000000002531308496145 	0.000000000000000000000000000000 	
-0.046499999999999999666933092612 	0.000000000000000000000000000000 	
-0.046400000000000003741451592987 	0.000000000000000000000000000000 	
-0.046300000000000000877076189454 	0.000000000000000000000000000000 	
-0.046200000000000004951594689828 	0.000000000000000000000000000000 	
-0.046100000000000002087219286295 	0.000000000000000000000000000000 	
-0.046000000000000006161737786670 	0.000000000000000000000000000000 	
-0.045900000000000003297362383137 	0.000000000000000000000000000000 	
-0.045800000000000000432986979604 	0.000000000000000000000000000000 	
-0.045700000000000004507505479978 	0.000000000000000000000000000000 	
-0.045600000000000001643130076445 	0.000000000000000000000000000000 	
-0.045500000000000005717648576820 	0.000000000000000000000000000000 	
-0.045400000000000002853273173287 	0.000000000000000000000000000000 	
-0.045299999999999999988897769754 	0.000000000000000000000000000000 	
-0.045200000000000004063416270128 	0.000000000000000000000000000000 	
-0.045100000000000001199040866595 	0.000000000000000000000000000000 	
-0.045000000000000005273559366969 	0.000000000000000000000000000000 	
-0.044900000000000002409183963437 	0.000000000000000000000000000000 	
-0.044799999999999999544808559904 	0.000000000000000000000000000000 	
-0.044700000000000003619327060278 	0.000000000000000000000000000000 	
-0.044600000000000000754951656745 	0.000000000000000000000000000000 	
-0.044500000000000004829470157119 	0.000000000000000000000000000000 	
-0.044400000000000001965094753587 	0.000000000000000000000000000000 	
-0.044300000000000006039613253961 	0.000000000000000000000000000000 	
-0.044200000000000003175237850428 	0.000000000000000000000000000000 	
-0.044100000000000000310862446895 	0.000000000000000000000000000000 	
-0.044000000000000004385380947269 	0.000000000000000000000000000000 	
-0.043900000000000001521005543736 	0.000000000000000000000000000000 	
-0.043800000000000005595524044111 	0.000000000000000000000000000000 	
-0.043700000000000002731148640578 	0.000000000000000000000000000000 	
-0.043599999999999999866773237045 	0.000000000000000000000000000000 	
-0.043500000000000003941291737419 	0.000000000000000000000000000000 	
-0.043400000000000001076916333886 	0.000000000000000000000000000000 	
-0.043300000000000005151434834261 	0.000000000000000000000000000000 	
-0.043200000000000002287059430728 	0.000000000000000000000000000000 	
-0.043099999999999999422684027195 	0.000000000000000000000000000000 	
-0.043000000000000003497202527569 	0.000000000000000000000000000000 	
-0.042900000000000000632827124036 	0.000000000000000000000000000000 	
-0.042800000000000004707345624411 	0.000000000000000000000000000000 	
-0.042700000000000001842970220878 	0.000000000000000000000000000000 	
-0.042600000000000005917488721252 	0.000000000000000000000000000000 	
-0.042500000000000003053113317719 	0.000000000000000000000000000000 	
-0.042400000000000000188737914186 	0.000000000000000000000000000000 	
-0.042300000000000004263256414561 	0.000000000000000000000000000000 	
-0.042200000000000001398881011028 	0.000000000000000000000000000000 	
-0.042100000000000005473399511402 	0.000000000000000000000000000000 	
-0.042000000000000002609024107869 	0.000000000000000000000000000000 	
-0.041899999999999999744648704336 	0.000000000000000000000000000000 	
-0.041800000000000003819167204711 	0.000000000000000000000000000000 	
-0.041700000000000000954791801178 	0.000000000000000000000000000000 	
-0.041600000000000005029310301552 	0.000000000000000000000000000000 	
-0.041500000000000002164934898019 	0.000000000000000000000000000000 	
-0.041399999999999999300559494486 	0.000000000000000000000000000000 	
-0.041300000000000003375077994860 	0.000000000000000000000000000000 	
-0.041200000000000000510702591328 	0.000000000000000000000000000000 	
-0.041100000000000004585221091702 	0.000000000000000000000000000000 	
-0.041000000000000001720845688169 	0.000000000000000000000000000000 	
-0.040900000000000005795364188543 	0.000000000000000000000000000000 	
-0.040800000000000002930988785010 	0.000000000000000000000000000000 	
-0.040700000000000000066613381478 	0.000000000000000000000000000000 	
-0.040600000000000004141131881852 	0.000000000000000000000000000000 	
-0.040500000000000001276756478319 	0.000000000000000000000000000000 	
-0.040400000000000005351274978693 	0.000000000000000000000000000000 	
-0.040300000000000002486899575160 	0.000000000000000000000000000000 	
-0.040199999999999999622524171627 	0.000000000000000000000000000000 	
-0.040100000000000003697042672002 	0.000000000000000000000000000000 	
-0.040000000000000000832667268469 	0.000000000000000000000000000000 	
-0.039900000000000004907185768843 	0.000000000000000000000000000000 	
-0.039800000000000002042810365310 	0.000000000000000000000000000000 	
-0.039700000000000006117328865685 	0.000000000000000000000000000000 	
-0.039600000000000003252953462152 	0.000000000000000000000000000000 	
-0.039500000000000000388578058619 	0.000000000000000000000000000000 	
-0.039400000000000004463096558993 	0.000000000000000000000000000000 	
-0.039300000000000001598721155460 	0.000000000000000000000000000000 	
-0.039200000000000005673239655835 	0.000000000000000000000000000000 	
-0.039100000000000002808864252302 	0.000000000000000000000000000000 	
-0.038999999999999999944488848769 	0.000000000000000000000000000000 	
-0.038900000000000004019007349143 	0.000000000000000000000000000000 	
-0.038800000000000001154631945610 	0.000000000000000000000000000000 	
-0.038700000000000005229150445984 	0.000000000000000000000000000000 	
-0.038600000000000002364775042452 	0.000000000000000000000000000000 	
-0.038499999999999999500399638919 	0.000000000000000000000000000000 	
-0.038400000000000003574918139293 	0.000000000000000000000000000000 	
-0.038300000000000000710542735760 	0.000000000000000000000000000000 	
-0.038200000000000004785061236134 	0.000000000000000000000000000000 	
-0.038100000000000001920685832602 	0.000000000000000000000000000000 	
-0.038000000000000005995204332976 	0.000000000000000000000000000000 	
-0.037900000000000003130828929443 	0.000000000000000000000000000000 	
-0.037800000000000000266453525910 	0.000000000000000000000000000000 	
-0.037700000000000004340972026284 	0.000000000000000000000000000000 	
-0.037600000000000001476596622751 	0.000000000000000000000000000000 	
-0.037500000000000005551115123126 	0.000000000000000000000000000000 	
-0.037400000000000002686739719593 	0.000000000000000000000000000000 	
-0.037299999999999999822364316060 	0.000000000000000000000000000000 	
-0.037199999999999996957988912527 	0.000000000000000000000000000000 	
-0.037100000000000007971401316809 	0.000000000000000000000000000000 	
-0.037000000000000005107025913276 	0.000000000000000000000000000000 	
-0.036900000000000002242650509743 	0.000000000000000000000000000000 	
-0.036799999999999999378275106210 	0.000000000000000000000000000000 	
-0.036699999999999996513899702677 	0.000000000000000000000000000000 	
-0.036600000000000007527312106959 	0.000000000000000000000000000000 	
-0.036500000000000004662936703426 	0.000000000000000000000000000000 	
-0.036400000000000001798561299893 	0.000000000000000000000000000000 	
-0.036299999999999998934185896360 	0.000000000000000000000000000000 	
-0.036199999999999996069810492827 	0.000000000000000000000000000000 	
-0.036100000000000007083222897108 	0.000000000000000000000000000000 	
-0.036000000000000004218847493576 	0.000000000000000000000000000000 	
-0.035900000000000001354472090043 	0.000000000000000000000000000000 	
-0.035799999999999998490096686510 	0.000000000000000000000000000000 	
-0.035699999999999995625721282977 	0.000000000000000000000000000000 	
-0.035600000000000006639133687258 	0.000000000000000000000000000000 	
-0.035500000000000003774758283726 	0.000000000000000000000000000000 	
-0.035400000000000000910382880193 	0.000000000000000000000000000000 	
-0.035299999999999998046007476660 	0.000000000000000000000000000000 	
-0.035200000000000009059419880941 	0.000000000000000000000000000000 	
-0.035100000000000006195044477408 	0.000000000000000000000000000000 	
-0.035000000000000003330669073875 	0.000000000000000000000000000000 	
-0.034900000000000000466293670343 	0.000000000000000000000000000000 	
-0.034799999999999997601918266810 	0.000000000000000000000000000000 	
-0.034700000000000008615330671091 	0.000000000000000000000000000000 	
-0.034600000000000005750955267558 	0.000000000000000000000000000000 	
-0.034500000000000002886579864025 	0.000000000000000000000000000000 	
-0.034400000000000000022204460493 	0.000000000000000000000000000000 	
-0.034299999999999997157829056960 	0.000000000000000000000000000000 	
-0.034200000000000008171241461241 	0.000000000000000000000000000000 	
-0.034100000000000005306866057708 	0.000000000000000000000000000000 	
-0.034000000000000002442490654175 	0.000000000000000000000000000000 	
-0.033899999999999999578115250642 	0.000000000000000000000000000000 	
-0.033799999999999996713739847110 	0.000000000000000000000000000000 	
-0.033700000000000007727152251391 	0.000000000000000000000000000000 	
-0.033600000000000004862776847858 	0.000000000000000000000000000000 	
-0.033500000000000001998401444325 	0.000000000000000000000000000000 	
-0.033399999999999999134026040792 	0.000000000000000000000000000000 	
-0.033299999999999996269650637259 	0.000000000000000000000000000000 	
-0.033200000000000007283063041541 	0.000000000000000000000000000000 	
-0.033100000000000004418687638008 	0.000000000000000000000000000000 	
-0.033000000000000001554312234475 	0.000000000000000000000000000000 	
-0.032899999999999998689936830942 	0.000000000000000000000000000000 	
-0.032799999999999995825561427409 	0.000000000000000000000000000000 	
-0.032700000000000006838973831691 	0.000000000000000000000000000000 	
-0.032600000000000003974598428158 	0.000000000000000000000000000000 	
-0.032500000000000001110223024625 	0.000000000000000000000000000000 	
-0.032399999999999998245847621092 	0.000000000000000000000000000000 	
-0.032299999999999995381472217559 	0.000000000000000000000000000000 	
-0.032200000000000006394884621841 	0.000000000000000000000000000000 	
-0.032100000000000003530509218308 	0.000000000000000000000000000000 	
-0.032000000000000000666133814775 	0.000000000000000000000000000000 	
-0.031899999999999997801758411242 	0.000000000000000000000000000000 	
-0.031800000000000008815170815524 	0.000000000000000000000000000000 	
-0.031700000000000005950795411991 	0.000000000000000000000000000000 	
-0.031600000000000003086420008458 	0.000000000000000000000000000000 	
-0.031500000000000000222044604925 	0.000000000000000000000000000000 	
-0.031399999999999997357669201392 	0.000000000000000000000000000000 	
-0.031300000000000008371081605674 	0.000000000000000000000000000000 	
-0.031200000000000005506706202141 	0.000000000000000000000000000000 	
-0.031100000000000002642330798608 	0.000000000000000000000000000000 	
-0.030999999999999999777955395075 	0.000000000000000000000000000000 	
-0.030899999999999996913579991542 	0.000000000000000000000000000000 	
-0.030800000000000007926992395824 	0.000000000000000000000000000000 	
-0.030700000000000005062616992291 	0.000000000000000000000000000000 	
-0.030600000000000002198241588758 	0.000000000000000000000000000000 	
-0.030499999999999999333866185225 	0.000000000000000000000000000000 	
-0.030399999999999996469490781692 	0.000000000000000000000000000000 	
-0.030300000000000007482903185974 	0.000000000000000000000000000000 	
-0.030200000000000004618527782441 	0.000000000000000000000000000000 	
-0.030100000000000001754152378908 	0.000000000000000000000000000000 	
-0.029999999999999998889776975375 	0.000000000000000000000000000000 	
-0.029899999999999996025401571842 	0.000000000000000000000000000000 	
-0.029800000000000007038813976123 	0.000000000000000000000000000000 	
-0.029700000000000004174438572591 	0.000000000000000000000000000000 	
-0.029600000000000001310063169058 	0.000000000000000000000000000000 	
-0.029499999999999998445687765525 	0.000000000000000000000000000000 	
-0.029399999999999995581312361992 	0.000000000000000000000000000000 	
-0.029300000000000006594724766273 	0.000000000000000000000000000000 	
-0.029200000000000003730349362741 	0.000000000000000000000000000000 	
-0.029100000000000000865973959208 	0.000000000000000000000000000000 	
-0.028999999999999998001598555675 	0.000000000000000000000000000000 	
-0.028900000000000009015010959956 	0.000000000000000000000000000000 	
-0.028800000000000006150635556423 	0.000000000000000000000000000000 	
-0.028700000000000003286260152890 	0.000000000000000000000000000000 	
-0.028600000000000000421884749358 	0.000000000000000000000000000000 	
-0.028499999999999997557509345825 	0.000000000000000000000000000000 	
-0.028400000000000008570921750106 	0.000000000000000000000000000000 	
-0.028300000000000005706546346573 	0.000000000000000000000000000000 	
-0.028200000000000002842170943040 	0.000000000000000000000000000000 	
-0.028099999999999999977795539507 	0.000000000000000000000000000000 	
-0.027999999999999997113420135975 	0.000000000000000000000000000000 	
-0.027900000000000008126832540256 	0.000000000000000000000000000000 	
-0.027800000000000005262457136723 	0.000000000000000000000000000000 	
-0.027700000000000002398081733190 	0.000000000000000000000000000000 	
-0.027599999999999999533706329657 	0.000000000000000000000000000000 	
-0.027499999999999996669330926125 	0.000000000000000000000000000000 	
-0.027400000000000007682743330406 	0.000000000000000000000000000000 	
-0.027300000000000004818367926873 	0.000000000000000000000000000000 	
-0.027200000000000001953992523340 	0.000000000000000000000000000000 	
-0.027099999999999999089617119807 	0.000000000000000000000000000000 	
-0.026999999999999996225241716274 	0.000000000000000000000000000000 	
-0.026900000000000007238654120556 	0.000000000000000000000000000000 	
-0.026800000000000004374278717023 	0.000000000000000000000000000000 	
-0.026700000000000001509903313490 	0.000000000000000000000000000000 	
-0.026599999999999998645527909957 	0.000000000000000000000000000000 	
-0.026499999999999995781152506424 	0.000000000000000000000000000000 	
-0.026400000000000006794564910706 	0.000000000000000000000000000000 	
-0.026300000000000003930189507173 	0.000000000000000000000000000000 	
-0.026200000000000001065814103640 	0.000000000000000000000000000000 	
-0.026099999999999998201438700107 	0.000000000000000000000000000000 	
-0.025999999999999995337063296574 	0.000000000000000000000000000000 	
-0.025900000000000006350475700856 	0.000000000000000000000000000000 	
-0.025800000000000003486100297323 	0.000000000000000000000000000000 	
-0.025700000000000000621724893790 	0.000000000000000000000000000000 	
-0.025599999999999997757349490257 	0.000000000000000000000000000000 	
-0.025500000000000008770761894539 	0.000000000000000000000000000000 	
-0.025400000000000005906386491006 	0.000000000000000000000000000000 	
-0.025300000000000003042011087473 	0.000000000000000000000000000000 	
-0.025200000000000000177635683940 	0.000000000000000000000000000000 	
-0.025099999999999997313260280407 	0.000000000000000000000000000000 	
-0.025000000000000008326672684689 	0.000000000000000000000000000000 	
-0.024900000000000005462297281156 	0.000000000000000000000000000000 	
-0.024800000000000002597921877623 	0.000000000000000000000000000000 	
-0.024699999999999999733546474090 	0.000000000000000000000000000000 	
-0.024599999999999996869171070557 	0.000000000000000000000000000000 	
-0.024500000000000007882583474839 	0.000000000000000000000000000000 	
-0.024400000000000005018208071306 	0.000000000000000000000000000000 	
-0.024300000000000002153832667773 	0.000000000000000000000000000000 	
-0.024199999999999999289457264240 	0.000000000000000000000000000000 	
-0.024099999999999996425081860707 	0.000000000000000000000000000000 	
-0.024000000000000007438494264989 	0.000000000000000000000000000000 	
-0.023900000000000004574118861456 	0.000000000000000000000000000000 	
-0.023800000000000001709743457923 	0.000000000000000000000000000000 	
-0.023699999999999998845368054390 	0.000000000000000000000000000000 	
-0.023599999999999995980992650857 	0.000000000000000000000000000000 	
-0.023500000000000006994405055138 	0.000000000000000000000000000000 	
-0.023400000000000004130029651606 	0.000000000000000000000000000000 	
-0.023300000000000001265654248073 	0.000000000000000000000000000000 	
-0.023199999999999998401278844540 	0.000000000000000000000000000000 	
-0.023099999999999995536903441007 	0.000000000000000000000000000000 	
-0.023000000000000006550315845288 	0.000000000000000000000000000000 	
-0.022900000000000003685940441756 	0.000000000000000000000000000000 	
-0.022800000000000000821565038223 	0.000000000000000000000000000000 	
-0.022699999999999997957189634690 	0.000000000000000000000000000000 	
-0.022599999999999995092814231157 	0.000000000000000000000000000000 	
-0.022500000000000006106226635438 	0.000000000000000000000000000000 	
-0.022400000000000003241851231905 	0.000000000000000000000000000000 	
-0.022300000000000000377475828373 	0.000000000000000000000000000000 	
-0.022199999999999997513100424840 	0.000000000000000000000000000000 	
-0.022100000000000008526512829121 	0.000000000000000000000000000000 	
-0.022000000000000005662137425588 	0.000000000000000000000000000000 	
-0.021900000000000002797762022055 	0.000000000000000000000000000000 	
-0.021799999999999999933386618522 	0.000000000000000000000000000000 	
-0.021699999999999997069011214990 	0.000000000000000000000000000000 	
-0.021600000000000008082423619271 	0.000000000000000000000000000000 	
-0.021500000000000005218048215738 	0.000000000000000000000000000000 	
-0.021400000000000002353672812205 	0.000000000000000000000000000000 	
-0.021299999999999999489297408672 	0.000000000000000000000000000000 	
-0.021199999999999996624922005140 	0.000000000000000000000000000000 	
-0.021100000000000007638334409421 	0.000000000000000000000000000000 	
-0.021000000000000004773959005888 	0.000000000000000000000000000000 	
-0.020900000000000001909583602355 	0.000000000000000000000000000000 	
-0.020799999999999999045208198822 	0.000000000000000000000000000000 	
-0.020699999999999996180832795289 	0.000000000000000000000000000000 	
-0.020600000000000007194245199571 	0.000000000000000000000000000000 	
-0.020500000000000004329869796038 	0.000000000000000000000000000000 	
-0.020400000000000001465494392505 	0.000000000000000000000000000000 	
-0.020299999999999998601118988972 	0.000000000000000000000000000000 	
-0.020199999999999995736743585439 	0.000000000000000000000000000000 	
-0.020100000000000006750155989721 	0.000000000000000000000000000000 	
-0.020000000000000003885780586188 	0.000000000000000000000000000000 	
-0.019900000000000001021405182655 	0.000000000000000000000000000000 	
-0.019799999999999998157029779122 	0.000000000000000000000000000000 	
-0.019699999999999995292654375589 	0.000000000000000000000000000000 	
-0.019600000000000006306066779871 	0.000000000000000000000000000000 	
-0.019500000000000003441691376338 	0.000000000000000000000000000000 	
-0.019400000000000000577315972805 	0.000000000000000000000000000000 	
-0.019299999999999997712940569272 	0.000000000000000000000000000000 	
-0.019199999999999994848565165739 	0.000000000000000000000000000000 	
-0.019100000000000005861977570021 	0.000000000000000000000000000000 	
-0.019000000000000002997602166488 	0.000000000000000000000000000000 	
-0.018900000000000000133226762955 	0.000000000000000000000000000000 	
-0.018799999999999997268851359422 	0.000000000000000000000000000000 	
-0.018700000000000008282263763704 	0.000000000000000000000000000000 	
-0.018600000000000005417888360171 	0.000000000000000000000000000000 	
-0.018500000000000002553512956638 	0.000000000000000000000000000000 	
-0.018399999999999999689137553105 	0.000000000000000000000000000000 	
-0.018299999999999996824762149572 	0.000000000000000000000000000000 	
-0.018200000000000007838174553854 	0.000000000000000000000000000000 	
-0.018100000000000004973799150321 	0.000000000000000000000000000000 	
-0.018000000000000002109423746788 	0.000000000000000000000000000000 	
-0.017899999999999999245048343255 	0.000000000000000000000000000000 	
-0.017799999999999996380672939722 	0.000000000000000000000000000000 	
-0.017700000000000007394085344004 	0.000000000000000000000000000000 	
-0.017600000000000004529709940471 	0.000000000000000000000000000000 	
-0.017500000000000001665334536938 	0.000000000000000000000000000000 	
-0.017399999999999998800959133405 	0.000000000000000000000000000000 	
-0.017299999999999995936583729872 	0.000000000000000000000000000000 	
-0.017200000000000006949996134153 	0.000000000000000000000000000000 	
-0.017100000000000004085620730621 	0.000000000000000000000000000000 	
-0.017000000000000001221245327088 	0.000000000000000000000000000000 	
-0.016899999999999998356869923555 	0.000000000000000000000000000000 	
-0.016799999999999995492494520022 	0.000000000000000000000000000000 	
-0.016700000000000006505906924303 	0.000000000000000000000000000000 	
-0.016600000000000003641531520771 	0.000000000000000000000000000000 	
-0.016500000000000000777156117238 	0.000000000000000000000000000000 	
-0.016399999999999997912780713705 	0.000000000000000000000000000000 	
-0.016299999999999995048405310172 	0.000000000000000000000000000000 	
-0.016200000000000006061817714453 	0.000000000000000000000000000000 	
-0.016100000000000003197442310920 	0.000000000000000000000000000000 	
-0.016000000000000000333066907388 	0.000000000000000000000000000000 	
-0.015899999999999997468691503855 	0.000000000000000000000000000000 	
-0.015799999999999994604316100322 	0.000000000000000000000000000000 	
-0.015700000000000005617728504603 	0.000000000000000000000000000000 	
-0.015600000000000002753353101070 	0.000000000000000000000000000000 	
-0.015499999999999999888977697537 	0.000000000000000000000000000000 	
-0.015399999999999997024602294005 	0.000000000000000000000000000000 	
-0.015300000000000008038014698286 	0.000000000000000000000000000000 	
-0.015200000000000005173639294753 	0.000000000000000000000000000000 	
-0.015100000000000002309263891220 	0.000000000000000000000000000000 	
-0.014999999999999999444888487687 	0.000000000000000000000000000000 	
-0.014899999999999996580513084155 	0.000000000000000000000000000000 	
-0.014800000000000007593925488436 	0.000000000000000000000000000000 	
-0.014700000000000004729550084903 	0.000000000000000000000000000000 	
-0.014600000000000001865174681370 	0.000000000000000000000000000000 	
-0.014499999999999999000799277837 	0.000000000000000000000000000000 	
-0.014399999999999996136423874304 	0.000000000000000000000000000000 	
-0.014300000000000007149836278586 	0.000000000000000000000000000000 	
-0.014200000000000004285460875053 	0.000000000000000000000000000000 	
-0.014100000000000001421085471520 	0.000000000000000000000000000000 	
-0.013999999999999998556710067987 	0.000000000000000000000000000000 	
-0.013899999999999995692334664454 	0.000000000000000000000000000000 	
-0.013800000000000006705747068736 	0.000000000000000000000000000000 	
-0.013700000000000003841371665203 	0.000000000000000000000000000000 	
-0.013600000000000000976996261670 	0.000000000000000000000000000000 	
-0.013499999999999998112620858137 	0.000000000000000000000000000000 	
-0.013399999999999995248245454604 	0.000000000000000000000000000000 	
-0.013300000000000006261657858886 	0.000000000000000000000000000000 	
-0.013200000000000003397282455353 	0.000000000000000000000000000000 	
-0.013100000000000000532907051820 	0.000000000000000000000000000000 	
-0.012999999999999997668531648287 	0.000000000000000000000000000000 	
-0.012899999999999994804156244754 	0.000000000000000000000000000000 	
-0.012800000000000005817568649036 	0.000000000000000000000000000000 	
-0.012700000000000002953193245503 	0.000000000000000000000000000000 	
-0.012600000000000000088817841970 	0.000000000000000000000000000000 	
-0.012499999999999997224442438437 	0.000000000000000000000000000000 	
-0.012400000000000008237854842719 	0.000000000000000000000000000000 	
-0.012300000000000005373479439186 	0.000000000000000000000000000000 	
-0.012200000000000002509104035653 	0.000000000000000000000000000000 	
-0.012099999999999999644728632120 	0.000000000000000000000000000000 	
-0.011999999999999996780353228587 	0.000000000000000000000000000000 	
-0.011900000000000007793765632869 	0.000000000000000000000000000000 	
-0.011800000000000004929390229336 	0.000000000000000000000000000000 	
-0.011700000000000002065014825803 	0.000000000000000000000000000000 	
-0.011599999999999999200639422270 	0.000000000000000000000000000000 	
-0.011499999999999996336264018737 	0.000000000000000000000000000000 	
-0.011400000000000007349676423019 	0.000000000000000000000000000000 	
-0.011300000000000004485301019486 	0.000000000000000000000000000000 	
-0.011200000000000001620925615953 	0.000000000000000000000000000000 	
-0.011099999999999998756550212420 	0.000000000000000000000000000000 	
-0.010999999999999995892174808887 	0.000000000000000000000000000000 	
-0.010900000000000006905587213168 	0.000000000000000000000000000000 	
-0.010800000000000004041211809636 	0.000000000000000000000000000000 	
-0.010700000000000001176836406103 	0.000000000000000000000000000000 	
-0.010599999999999998312461002570 	0.000000000000000000000000000000 	
-0.010499999999999995448085599037 	0.000000000000000000000000000000 	
-0.010400000000000006461498003318 	0.000000000000000000000000000000 	
-0.010300000000000003597122599786 	0.000000000000000000000000000000 	
-0.010200000000000000732747196253 	0.000000000000000000000000000000 	
-0.010099999999999997868371792720 	0.000000000000000000000000000000 	
-0.009999999999999995003996389187 	-0.009999999999999995003996389187 	
-0.009900000000000006017408793468 	-0.009900000000000006017408793468 	
-0.009800000000000003153033389935 	-0.009800000000000003153033389935 	
-0.009700000000000000288657986403 	-0.009700000000000000288657986403 	
-0.009599999999999997424282582870 	-0.009599999999999997424282582870 	
-0.009499999999999994559907179337 	-0.009499999999999994559907179337 	
-0.009400000000000005573319583618 	-0.009400000000000005573319583618 	
-0.009300000000000002708944180085 	-0.009300000000000002708944180085 	
-0.009199999999999999844568776552 	-0.009199999999999999844568776552 	
-0.009099999999999996980193373020 	-0.009099999999999996980193373020 	
-0.009000000000000007993605777301 	-0.009000000000000007993605777301 	
-0.008900000000000005129230373768 	-0.008900000000000005129230373768 	
-0.008800000000000002264854970235 	-0.008800000000000002264854970235 	
-0.008699999999999999400479566702 	-0.008699999999999999400479566702 	
-0.008599999999999996536104163170 	-0.008599999999999996536104163170 	
-0.008500000000000007549516567451 	-0.008500000000000007549516567451 	
-0.008400000000000004685141163918 	-0.008400000000000004685141163918 	
-0.008300000000000001820765760385 	-0.008300000000000001820765760385 	
-0.008199999999999998956390356852 	-0.008199999999999998956390356852 	
-0.008099999999999996092014953319 	-0.008099999999999996092014953319 	
-0.008000000000000007105427357601 	-0.008000000000000007105427357601 	
-0.007900000000000004241051954068 	-0.007900000000000004241051954068 	
-0.007800000000000001376676550535 	-0.007800000000000001376676550535 	
-0.007699999999999998512301147002 	-0.007699999999999998512301147002 	
-0.007599999999999995647925743469 	-0.007599999999999995647925743469 	
-0.007500000000000006661338147751 	-0.007500000000000006661338147751 	
-0.007400000000000003796962744218 	-0.007400000000000003796962744218 	
-0.007300000000000000932587340685 	-0.007300000000000000932587340685 	
-0.007199999999999998068211937152 	-0.007199999999999998068211937152 	
-0.007099999999999995203836533619 	-0.007099999999999995203836533619 	
-0.007000000000000006217248937901 	-0.007000000000000006217248937901 	
-0.006900000000000003352873534368 	-0.006900000000000003352873534368 	
-0.006800000000000000488498130835 	-0.006800000000000000488498130835 	
-0.006699999999999997624122727302 	-0.006699999999999997624122727302 	
-0.006599999999999994759747323769 	-0.006599999999999994759747323769 	
-0.006500000000000005773159728051 	-0.006500000000000005773159728051 	
-0.006400000000000002908784324518 	-0.006400000000000002908784324518 	
-0.006300000000000000044408920985 	-0.006300000000000000044408920985 	
-0.006199999999999997180033517452 	-0.006199999999999997180033517452 	
-0.006099999999999994315658113919 	-0.006099999999999994315658113919 	
-0.006000000000000005329070518201 	-0.006000000000000005329070518201 	
-0.005900000000000002464695114668 	-0.005900000000000002464695114668 	
-0.005799999999999999600319711135 	-0.005799999999999999600319711135 	
-0.005699999999999996735944307602 	-0.005699999999999996735944307602 	
-0.005600000000000007749356711884 	-0.005600000000000007749356711884 	
-0.005500000000000004884981308351 	-0.005500000000000004884981308351 	
-0.005400000000000002020605904818 	-0.005400000000000002020605904818 	
-0.005299999999999999156230501285 	-0.005299999999999999156230501285 	
-0.005199999999999996291855097752 	-0.005199999999999996291855097752 	
-0.005100000000000007305267502034 	-0.005100000000000007305267502034 	
-0.005000000000000004440892098501 	-0.005000000000000004440892098501 	
-0.004900000000000001576516694968 	-0.004900000000000001576516694968 	
-0.004799999999999998712141291435 	-0.004799999999999998712141291435 	
-0.004699999999999995847765887902 	-0.004699999999999995847765887902 	
-0.004600000000000006861178292183 	-0.004600000000000006861178292183 	
-0.004500000000000003996802888651 	-0.004500000000000003996802888651 	
-0.004400000000000001132427485118 	-0.004400000000000001132427485118 	
-0.004299999999999998268052081585 	-0.004299999999999998268052081585 	
-0.004199999999999995403676678052 	-0.004199999999999995403676678052 	
-0.004100000000000006417089082333 	-0.004100000000000006417089082333 	
-0.004000000000000003552713678801 	-0.004000000000000003552713678801 	
-0.003900000000000000688338275268 	-0.003900000000000000688338275268 	
-0.003799999999999997823962871735 	-0.003799999999999997823962871735 	
-0.003699999999999994959587468202 	-0.003699999999999994959587468202 	
-0.003600000000000005972999872483 	-0.003600000000000005972999872483 	
-0.003500000000000003108624468950 	-0.003500000000000003108624468950 	
-0.003400000000000000244249065418 	-0.003400000000000000244249065418 	
-0.003299999999999997379873661885 	-0.003299999999999997379873661885 	
-0.003199999999999994515498258352 	-0.003199999999999994515498258352 	
-0.003100000000000005528910662633 	-0.003100000000000005528910662633 	
-0.003000000000000002664535259100 	-0.003000000000000002664535259100 	
-0.002899999999999999800159855567 	-0.002899999999999999800159855567 	
-0.002799999999999996935784452035 	-0.002799999999999996935784452035 	
-0.002699999999999994071409048502 	-0.002699999999999994071409048502 	
-0.002600000000000005084821452783 	-0.002600000000000005084821452783 	
-0.002500000000000002220446049250 	-0.002500000000000002220446049250 	
-0.002399999999999999356070645717 	-0.002399999999999999356070645717 	
-0.002299999999999996491695242185 	-0.002299999999999996491695242185 	
-0.002200000000000007505107646466 	-0.002200000000000007505107646466 	
-0.002100000000000004640732242933 	-0.002100000000000004640732242933 	
-0.002000000000000001776356839400 	-0.002000000000000001776356839400 	
-0.001899999999999998911981435867 	-0.001899999999999998911981435867 	
-0.001799999999999996047606032334 	-0.001799999999999996047606032334 	
-0.001700000000000007061018436616 	-0.001700000000000007061018436616 	
-0.001600000000000004196643033083 	-0.001600000000000004196643033083 	
-0.001500000000000001332267629550 	-0.001500000000000001332267629550 	
-0.001399999999999998467892226017 	-0.001399999999999998467892226017 	
-0.001299999999999995603516822484 	-0.001299999999999995603516822484 	
-0.001200000000000006616929226766 	-0.001200000000000006616929226766 	
-0.001100000000000003752553823233 	-0.001100000000000003752553823233 	
-0.001000000000000000888178419700 	-0.001000000000000000888178419700 	
-0.000899999999999998023803016167 	-0.000899999999999998023803016167 	
-0.000799999999999995159427612634 	-0.000799999999999995159427612634 	
-0.000700000000000006172840016916 	-0.000700000000000006172840016916 	
-0.000600000000000003308464613383 	-0.000600000000000003308464613383 	
-0.000500000000000000444089209850 	-0.000500000000000000444089209850 	
-0.000399999999999997579713806317 	-0.000399999999999997579713806317 	
-0.000299999999999994715338402784 	-0.000299999999999994715338402784 	
-0.000200000000000005728750807066 	-0.000200000000000005728750807066 	
-0.000100000000000002864375403533 	-0.000100000000000002864375403533 	
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.000100000000000002864375403533 	0.000100000000000002864375403533 	
0.000200000000000005728750807066 	0.000200000000000005728750807066 	
0.000299999999999994715338402784 	0.000299999999999994715338402784 	
0.000399999999999997579713806317 	0.000399999999999997579713806317 	
0.000500000000000000444089209850 	0.000500000000000000444089209850 	
0.000600000000000003308464613383 	0.000600000000000003308464613383 	
0.000700000000000006172840016916 	0.000700000000000006172840016916 	
0.000799999999999995159427612634 	0.000799999999999995159427612634 	
0.000899999999999998023803016167 	0.000899999999999998023803016167 	
0.001000000000000000888178419700 	0.001000000000000000888178419700 	
0.001100000000000003752553823233 	0.001100000000000003752553823233 	
0.001200000000000006616929226766 	0.001200000000000006616929226766 	
0.001299999999999995603516822484 	0.001299999999999995603516822484 	
0.001399999999999998467892226017 	0.001399999999999998467892226017 	
0.001500000000000001332267629550 	0.001500000000000001332267629550 	
0.001600000000000004196643033083 	0.001600000000000004196643033083 	
0.001700000000000007061018436616 	0.001700000000000007061018436616 	
0.001799999999999996047606032334 	0.001799999999999996047606032334 	
0.001899999999999998911981435867 	0.001899999999999998911981435867 	
0.002000000000000001776356839400 	0.002000000000000001776356839400 	
0.002100000000000004640732242933 	0.002100000000000004640732242933 	
0.002200000000000007505107646466 	0.002200000000000007505107646466 	
0.002299999999999996491695242185 	0.002299999999999996491695242185 	
0.002399999999999999356070645717 	0.002399999999999999356070645717 	
0.002500000000000002220446049250 	0.002500000000000002220446049250 	
0.002600000000000005084821452783 	0.002600000000000005084821452783 	
0.002699999999999994071409048502 	0.002699999999999994071409048502 	
0.002799999999999996935784452035 	0.002799999999999996935784452035 	
0.002899999999999999800159855567 	0.002899999999999999800159855567 	
0.003000000000000002664535259100 	0.003000000000000002664535259100 	
0.003100000000000005528910662633 	0.003100000000000005528910662633 	
0.003199999999999994515498258352 	0.003199999999999994515498258352 	
0.003299999999999997379873661885 	0.003299999999999997379873661885 	
0.003400000000000000244249065418 	0.003400000000000000244249065418 	
0.003500000000000003108624468950 	0.003500000000000003108624468950 	
0.003600000000000005972999872483 	0.003600000000000005972999872483 	
0.003699999999999994959587468202 	0.003699999999999994959587468202 	
0.003799999999999997823962871735 	0.003799999999999997823962871735 	
0.003900000000000000688338275268 	0.003900000000000000688338275268 	
0.004000000000000003552713678801 	0.004000000000000003552713678801 	
0.004100000000000006417089082333 	0.004100000000000006417089082333 	
0.004199999999999995403676678052 	0.004199999999999995403676678052 	
0.004299999999999998268052081585 	0.004299999999999998268052081585 	
0.004400000000000001132427485118 	0.004400000000000001132427485118 	
0.004500000000000003996802888651 	0.004500000000000003996802888651 	
0.004600000000000006861178292183 	0.004600000000000006861178292183 	
0.004699999999999995847765887902 	0.004699999999999995847765887902 	
0.004799999999999998712141291435 	0.004799999999999998712141291435 	
0.004900000000000001576516694968 	0.004900000000000001576516694968 	
0.005000000000000004440892098501 	0.005000000000000004440892098501 	
0.005100000000000007305267502034 	0.005100000000000007305267502034 	
0.005199999999999996291855097752 	0.005199999999999996291855097752 	
0.005299999999999999156230501285 	0.005299999999999999156230501285 	
0.005400000000000002020605904818 	0.005400000000000002020605904818 	
0.005500000000000004884981308351 	0.005500000000000004884981308351 	
0.005600000000000007749356711884 	0.005600000000000007749356711884 	
0.005699999999999996735944307602 	0.005699999999999996735944307602 	
0.005799999999999999600319711135 	0.005799999999999999600319711135 	
0.005900000000000002464695114668 	0.005900000000000002464695114668 	
0.006000000000000005329070518201 	0.006000000000000005329070518201 	
0.006099999999999994315658113919 	0.006099999999999994315658113919 	
0.006199999999999997180033517452 	0.006199999999999997180033517452 	
0.006300000000000000044408920985 	0.006300000000000000044408920985 	
0.006400000000000002908784324518 	0.006400000000000002908784324518 	
0.006500000000000005773159728051 	0.006500000000000005773159728051 	
0.006599999999999994759747323769 	0.006599999999999994759747323769 	
0.006699999999999997624122727302 	0.006699999999999997624122727302 	
0.006800000000000000488498130835 	0.006800000000000000488498130835 	
0.006900000000000003352873534368 	0.006900000000000003352873534368 	
0.007000000000000006217248937901 	0.007000000000000006217248937901 	
0.007099999999999995203836533619 	0.007099999999999995203836533619 	
0.007199999999999998068211937152 	0.007199999999999998068211937152 	
0.007300000000000000932587340685 	0.007300000000000000932587340685 	
0.007400000000000003796962744218 	0.007400000000000003796962744218 	
0.007500000000000006661338147751 	0.007500000000000006661338147751 	
0.007599999999999995647925743469 	0.007599999999999995647925743469 	
0.007699999999999998512301147002 	0.007699999999999998512301147002 	
0.007800000000000001376676550535 	0.007800000000000001376676550535 	
0.007900000000000004241051954068 	0.007900000000000004241051954068 	
0.008000000000000007105427357601 	0.008000000000000007105427357601 	
0.008099999999999996092014953319 	0.008099999999999996092014953319 	
0.008199999999999998956390356852 	0.008199999999999998956390356852 	
0.008300000000000001820765760385 	0.008300000000000001820765760385 	
0.008400000000000004685141163918 	0.008400000000000004685141163918 	
0.008500000000000007549516567451 	0.008500000000000007549516567451 	
0.008599999999999996536104163170 	0.008599999999999996536104163170 	
0.008699999999999999400479566702 	0.008699999999999999400479566702 	
0.008800000000000002264854970235 	0.008800000000000002264854970235 	
0.008900000000000005129230373768 	0.008900000000000005129230373768 	
0.009000000000000007993605777301 	0.009000000000000007993605777301 	
0.009099999999999996980193373020 	0.009099999999999996980193373020 	
0.009199999999999999844568776552 	0.009199999999999999844568776552 	
0.009300000000000002708944180085 	0.009300000000000002708944180085 	
0.009400000000000005573319583618 	0.009400000000000005573319583618 	
0.009499999999999994559907179337 	0.009499999999999994559907179337 	
0.009599999999999997424282582870 	0.009599999999999997424282582870 	
0.009700000000000000288657986403 	0.009700000000000000288657986403 	
0.009800000000000003153033389935 	0.009800000000000003153033389935 	
0.009900000000000006017408793468 	0.009900000000000006017408793468 	
0.009999999999999995003996389187 	0.009999999999999995003996389187 	
0.010099999999999997868371792720 	0.000000000000000000000000000000 	
0.010200000000000000732747196253 	0.000000000000000000000000000000 	
0.010300000000000003597122599786 	0.000000000000000000000000000000 	
0.010400000000000006461498003318 	0.000000000000000000000000000000 	
0.010499999999999995448085599037 	0.000000000000000000000000000000 	
0.010599999999999998312461002570 	0.000000000000000000000000000000 	
0.010700000000000001176836406103 	0.000000000000000000000000000000 	
0.010800000000000004041211809636 	0.000000000000000000000000000000 	
0.010900000000000006905587213168 	0.000000000000000000000000000000 	
0.010999999999999995892174808887 	0.000000000000000000000000000000 	
0.011099999999999998756550212420 	0.000000000000000000000000000000 	
0.011200000000000001620925615953 	0.000000000000000000000000000000 	
0.011300000000000004485301019486 	0.000000000000000000000000000000 	
0.011400000000000007349676423019 	0.000000000000000000000000000000 	
0.011499999999999996336264018737 	0.000000000000000000000000000000 	
0.011599999999999999200639422270 	0.000000000000000000000000000000 	
0.011700000000000002065014825803 	0.000000000000000000000000000000 	
0.011800000000000004929390229336 	0.000000000000000000000000000000 	
0.011900000000000007793765632869 	0.000000000000000000000000000000 	
0.011999999999999996780353228587 	0.000000000000000000000000000000 	
0.012099999999999999644728632120 	0.000000000000000000000000000000 	
0.012200000000000002509104035653 	0.000000000000000000000000000000 	
0.012300000000000005373479439186 	0.000000000000000000000000000000 	
0.012400000000000008237854842719 	0.000000000000000000000000000000 	
0.012499999999999997224442438437 	0.000000000000000000000000000000 	
0.012600000000000000088817841970 	0.000000000000000000000000000000 	
0.012700000000000002953193245503 	0.000000000000000000000000000000 	
0.012800000000000005817568649036 	0.000000000000000000000000000000 	
0.012899999999999994804156244754 	0.000000000000000000000000000000 	
0.012999999999999997668531648287 	0.000000000000000000000000000000 	
0.013100000000000000532907051820 	0.000000000000000000000000000000 	
0.013200000000000003397282455353 	0.000000000000000000000000000000 	
0.013300000000000006261657858886 	0.000000000000000000000000000000 	
0.013399999999999995248245454604 	0.000000000000000000000000000000 	
0.013499999999999998112620858137 	0.000000000000000000000000000000 	
0.013600000000000000976996261670 	0.000000000000000000000000000000 	
0.013700000000000003841371665203 	0.000000000000000000000000000000 	
0.013800000000000006705747068736 	0.000000000000000000000000000000 	
0.013899999999999995692334664454 	0.000000000000000000000000000000 	
0.013999999999999998556710067987 	0.000000000000000000000000000000 	
0.014100000000000001421085471520 	0.000000000000000000000000000000 	
0.014200000000000004285460875053 	0.000000000000000000000000000000 	
0.014300000000000007149836278586 	0.000000000000000000000000000000 	
0.014399999999999996136423874304 	0.000000000000000000000000000000 	
0.014499999999999999000799277837 	0.000000000000000000000000000000 	
0.014600000000000001865174681370 	0.000000000000000000000000000000 	
0.014700000000000004729550084903 	0.000000000000000000000000000000 	
0.014800000000000007593925488436 	0.000000000000000000000000000000 	
0.014899999999999996580513084155 	0.000000000000000000000000000000 	
0.014999999999999999444888487687 	0.000000000000000000000000000000 	
0.015100000000000002309263891220 	0.000000000000000000000000000000 	
0.015200000000000005173639294753 	0.000000000000000000000000000000 	
0.015300000000000008038014698286 	0.000000000000000000000000000000 	
0.015399999999999997024602294005 	0.000000000000000000000000000000 	
0.015499999999999999888977697537 	0.000000000000000000000000000000 	
0.015600000000000002753353101070 	0.000000000000000000000000000000 	
0.015700000000000005617728504603 	0.000000000000000000000000000000 	
0.015799999999999994604316100322 	0.000000000000000000000000000000 	
0.015899999999999997468691503855 	0.000000000000000000000000000000 	
0.016000000000000000333066907388 	0.000000000000000000000000000000 	
0.016100000000000003197442310920 	0.000000000000000000000000000000 	
0.016200000000000006061817714453 	0.000000000000000000000000000000 	
0.016299999999999995048405310172 	0.000000000000000000000000000000 	
0.016399999999999997912780713705 	0.000000000000000000000000000000 	
0.016500000000000000777156117238 	0.000000000000000000000000000000 	
0.016600000000000003641531520771 	0.000000000000000000000000000000 	
0.016700000000000006505906924303 	0.000000000000000000000000000000 	
0.016799999999999995492494520022 	0.000000000000000000000000000000 	
0.016899999999999998356869923555 	0.000000000000000000000000000000 	
0.017000000000000001221245327088 	0.000000000000000000000000000000 	
0.017100000000000004085620730621 	0.000000000000000000000000000000 	
0.017200000000000006949996134153 	0.000000000000000000000000000000 	
0.017299999999999995936583729872 	0.000000000000000000000000000000 	
0.017399999999999998800959133405 	0.000000000000000000000000000000 	
0.017500000000000001665334536938 	0.000000000000000000000000000000 	
0.017600000000000004529709940471 	0.000000000000000000000000000000 	
0.017700000000000007394085344004 	0.000000000000000000000000000000 	
0.017799999999999996380672939722 	0.000000000000000000000000000000 	
0.017899999999999999245048343255 	0.000000000000000000000000000000 	
0.018000000000000002109423746788 	0.000000000000000000000000000000 	
0.018100000000000004973799150321 	0.000000000000000000000000000000 	
0.018200000000000007838174553854 	0.000000000000000000000000000000 	
0.018299999999999996824762149572 	0.000000000000000000000000000000 	
0.018399999999999999689137553105 	0.000000000000000000000000000000 	
0.018500000000000002553512956638 	0.000000000000000000000000000000 	
0.018600000000000005417888360171 	0.000000000000000000000000000000 	
0.018700000000000008282263763704 	0.000000000000000000000000000000 	
0.018799999999999997268851359422 	0.000000000000000000000000000000 	
0.018900000000000000133226762955 	0.000000000000000000000000000000 	
0.019000000000000002997602166488 	0.000000000000000000000000000000 	
0.019100000000000005861977570021 	0.000000000000000000000000000000 	
0.019199999999999994848565165739 	0.000000000000000000000000000000 	
0.019299999999999997712940569272 	0.000000000000000000000000000000 	
0.019400000000000000577315972805 	0.000000000000000000000000000000 	
0.019500000000000003441691376338 	0.000000000000000000000000000000 	
0.019600000000000006306066779871 	0.000000000000000000000000000000 	
0.019699999999999995292654375589 	0.000000000000000000000000000000 	
0.019799999999999998157029779122 	0.000000000000000000000000000000 	
0.019900000000000001021405182655 	0.000000000000000000000000000000 	
0.020000000000000003885780586188 	0.000000000000000000000000000000 	
0.020100000000000006750155989721 	0.000000000000000000000000000000 	
0.020199999999999995736743585439 	0.000000000000000000000000000000 	
0.020299999999999998601118988972 	0.000000000000000000000000000000 	
0.020400000000000001465494392505 	0.000000000000000000000000000000 	
0.020500000000000004329869796038 	0.000000000000000000000000000000 	
0.020600000000000007194245199571 	0.000000000000000000000000000000 	
0.020699999999999996180832795289 	0.000000000000000000000000000000 	
0.020799999999999999045208198822 	0.000000000000000000000000000000 	
0.020900000000000001909583602355 	0.000000000000000000000000000000 	
0.021000000000000004773959005888 	0.000000000000000000000000000000 	
0.021100000000000007638334409421 	0.000000000000000000000000000000 	
0.021199999999999996624922005140 	0.000000000000000000000000000000 	
0.021299999999999999489297408672 	0.000000000000000000000000000000 	
0.021400000000000002353672812205 	0.000000000000000000000000000000 	
0.021500000000000005218048215738 	0.000000000000000000000000000000 	
0.021600000000000008082423619271 	0.000000000000000000000000000000 	
0.021699999999999997069011214990 	0.000000000000000000000000000000 	
0.021799999999999999933386618522 	0.000000000000000000000000000000 	
0.021900000000000002797762022055 	0.000000000000000000000000000000 	
0.022000000000000005662137425588 	0.000000000000000000000000000000 	
0.022100000000000008526512829121 	0.000000000000000000000000000000 	
0.022199999999999997513100424840 	0.000000000000000000000000000000 	
0.022300000000000000377475828373 	0.000000000000000000000000000000 	
0.022400000000000003241851231905 	0.000000000000000000000000000000 	
0.022500000000000006106226635438 	0.000000000000000000000000000000 	
0.022599999999999995092814231157 	0.000000000000000000000000000000 	
0.022699999999999997957189634690 	0.000000000000000000000000000000 	
0.022800000000000000821565038223 	0.000000000000000000000000000000 	
0.022900000000000003685940441756 	0.000000000000000000000000000000 	
0.023000000000000006550315845288 	0.000000000000000000000000000000 	
0.023099999999999995536903441007 	0.000000000000000000000000000000 	
0.023199999999999998401278844540 	0.000000000000000000000000000000 	
0.023300000000000001265654248073 	0.000000000000000000000000000000 	
0.023400000000000004130029651606 	0.000000000000000000000000000000 	
0.023500000000000006994405055138 	0.000000000000000000000000000000 	
0.023599999999999995980992650857 	0.000000000000000000000000000000 	
0.023699999999999998845368054390 	0.000000000000000000000000000000 	
0.023800000000000001709743457923 	0.000000000000000000000000000000 	
0.023900000000000004574118861456 	0.000000000000000000000000000000 	
0.024000000000000007438494264989 	0.000000000000000000000000000000 	
0.024099999999999996425081860707 	0.000000000000000000000000000000 	
0.024199999999999999289457264240 	0.000000000000000000000000000000 	
0.024300000000000002153832667773 	0.000000000000000000000000000000 	
0.024400000000000005018208071306 	0.000000000000000000000000000000 	
0.024500000000000007882583474839 	0.000000000000000000000000000000 	
0.024599999999999996869171070557 	0.000000000000000000000000000000 	
0.024699999999999999733546474090 	0.000000000000000000000000000000 	
0.024800000000000002597921877623 	0.000000000000000000000000000000 	
0.024900000000000005462297281156 	0.000000000000000000000000000000 	
0.025000000000000008326672684689 	0.000000000000000000000000000000 	
0.025099999999999997313260280407 	0.000000000000000000000000000000 	
0.025200000000000000177635683940 	0.000000000000000000000000000000 	
0.025300000000000003042011087473 	0.000000000000000000000000000000 	
0.025400000000000005906386491006 	0.000000000000000000000000000000 	
0.025500000000000008770761894539 	0.000000000000000000000000000000 	
0.025599999999999997757349490257 	0.000000000000000000000000000000 	
0.025700000000000000621724893790 	0.000000000000000000000000000000 	
0.025800000000000003486100297323 	0.000000000000000000000000000000 	
0.025900000000000006350475700856 	0.000000000000000000000000000000 	
0.025999999999999995337063296574 	0.000000000000000000000000000000 	
0.026099999999999998201438700107 	0.000000000000000000000000000000 	
0.026200000000000001065814103640 	0.000000000000000000000000000000 	
0.026300000000000003930189507173 	0.000000000000000000000000000000 	
0.026400000000000006794564910706 	0.000000000000000000000000000000 	
0.026499999999999995781152506424 	0.000000000000000000000000000000 	
0.026599999999999998645527909957 	0.000000000000000000000000000000 	
0.026700000000000001509903313490 	0.000000000000000000000000000000 	
0.026800000000000004374278717023 	0.000000000000000000000000000000 	
0.026900000000000007238654120556 	0.000000000000000000000000000000 	
0.026999999999999996225241716274 	0.000000000000000000000000000000 	
0.027099999999999999089617119807 	0.000000000000000000000000000000 	
0.027200000000000001953992523340 	0.000000000000000000000000000000 	
0.027300000000000004818367926873 	0.000000000000000000000000000000 	
0.027400000000000007682743330406 	0.000000000000000000000000000000 	
0.027499999999999996669330926125 	0.000000000000000000000000000000 	
0.027599999999999999533706329657 	0.000000000000000000000000000000 	
0.027700000000000002398081733190 	0.000000000000000000000000000000 	
0.027800000000000005262457136723 	0.000000000000000000000000000000 	
0.027900000000000008126832540256 	0.000000000000000000000000000000 	
0.027999999999999997113420135975 	0.000000000000000000000000000000 	
0.028099999999999999977795539507 	0.000000000000000000000000000000 	
0.028200000000000002842170943040 	0.000000000000000000000000000000 	
0.028300000000000005706546346573 	0.000000000000000000000000000000 	
0.028400000000000008570921750106 	0.000000000000000000000000000000 	
0.028499999999999997557509345825 	0.000000000000000000000000000000 	
0.028600000000000000421884749358 	0.000000000000000000000000000000 	
0.028700000000000003286260152890 	0.000000000000000000000000000000 	
0.028800000000000006150635556423 	0.000000000000000000000000000000 	
0.028900000000000009015010959956 	0.000000000000000000000000000000 	
0.028999999999999998001598555675 	0.000000000000000000000000000000 	
0.029100000000000000865973959208 	0.000000000000000000000000000000 	
0.029200000000000003730349362741 	0.000000000000000000000000000000 	
0.029300000000000006594724766273 	0.000000000000000000000000000000 	
0.029399999999999995581312361992 	0.000000000000000000000000000000 	
0.029499999999999998445687765525 	0.000000000000000000000000000000 	
0.029600000000000001310063169058 	0.000000000000000000000000000000 	
0.029700000000000004174438572591 	0.000000000000000000000000000000 	
0.029800000000000007038813976123 	0.000000000000000000000000000000 	
0.029899999999999996025401571842 	0.000000000000000000000000000000 	
0.029999999999999998889776975375 	0.000000000000000000000000000000 	
0.030100000000000001754152378908 	0.000000000000000000000000000000 	
0.030200000000000004618527782441 	0.000000000000000000000000000000 	
0.030300000000000007482903185974 	0.000000000000000000000000000000 	
0.030399999999999996469490781692 	0.000000000000000000000000000000 	
0.030499999999999999333866185225 	0.000000000000000000000000000000 	
0.030600000000000002198241588758 	0.000000000000000000000000000000 	
0.030700000000000005062616992291 	0.000000000000000000000000000000 	
0.030800000000000007926992395824 	0.000000000000000000000000000000 	
0.030899999999999996913579991542 	0.000000000000000000000000000000 	
0.030999999999999999777955395075 	0.000000000000000000000000000000 	
0.031100000000000002642330798608 	0.000000000000000000000000000000 	
0.031200000000000005506706202141 	0.000000000000000000000000000000 	
0.031300000000000008371081605674 	0.000000000000000000000000000000 	
0.031399999999999997357669201392 	0.000000000000000000000000000000 	
0.031500000000000000222044604925 	0.000000000000000000000000000000 	
0.031600000000000003086420008458 	0.000000000000000000000000000000 	
0.031700000000000005950795411991 	0.000000000000000000000000000000 	
0.031800000000000008815170815524 	0.000000000000000000000000000000 	
0.031899999999999997801758411242 	0.000000000000000000000000000000 	
0.032000000000000000666133814775 	0.000000000000000000000000000000 	
0.032100000000000003530509218308 	0.000000000000000000000000000000 	
0.032200000000000006394884621841 	0.000000000000000000000000000000 	
0.032299999999999995381472217559 	0.000000000000000000000000000000 	
0.032399999999999998245847621092 	0.000000000000000000000000000000 	
0.032500000000000001110223024625 	0.000000000000000000000000000000 	
0.032600000000000003974598428158 	0.000000000000000000000000000000 	
0.032700000000000006838973831691 	0.000000000000000000000000000000 	
0.032799999999999995825561427409 	0.000000000000000000000000000000 	
0.032899999999999998689936830942 	0.000000000000000000000000000000 	
0.033000000000000001554312234475 	0.000000000000000000000000000000 	
0.033100000000000004418687638008 	0.000000000000000000000000000000 	
0.033200000000000007283063041541 	0.000000000000000000000000000000 	
0.033299999999999996269650637259 	0.000000000000000000000000000000 	
0.033399999999999999134026040792 	0.000000000000000000000000000000 	
0.033500000000000001998401444325 	0.000000000000000000000000000000 	
0.033600000000000004862776847858 	0.000000000000000000000000000000 	
0.033700000000000007727152251391 	0.000000000000000000000000000000 	
0.033799999999999996713739847110 	0.000000000000000000000000000000 	
0.033899999999999999578115250642 	0.000000000000000000000000000000 	
0.034000000000000002442490654175 	0.000000000000000000000000000000 	
0.034100000000000005306866057708 	0.000000000000000000000000000000 	
0.034200000000000008171241461241 	0.000000000000000000000000000000 	
0.034299999999999997157829056960 	0.000000000000000000000000000000 	
0.034400000000000000022204460493 	0.000000000000000000000000000000 	
0.034500000000000002886579864025 	0.000000000000000000000000000000 	
0.034600000000000005750955267558 	0.000000000000000000000000000000 	
0.034700000000000008615330671091 	0.000000000000000000000000000000 	
0.034799999999999997601918266810 	0.000000000000000000000000000000 	
0.034900000000000000466293670343 	0.000000000000000000000000000000 	
0.035000000000000003330669073875 	0.000000000000000000000000000000 	
0.035100000000000006195044477408 	0.000000000000000000000000000000 	
0.035200000000000009059419880941 	0.000000000000000000000000000000 	
0.035299999999999998046007476660 	0.000000000000000000000000000000 	
0.035400000000000000910382880193 	0.000000000000000000000000000000 	
0.035500000000000003774758283726 	0.000000000000000000000000000000 	
0.035600000000000006639133687258 	0.000000000000000000000000000000 	
0.035699999999999995625721282977 	0.000000000000000000000000000000 	
0.035799999999999998490096686510 	0.000000000000000000000000000000 	
0.035900000000000001354472090043 	0.000000000000000000000000000000 	
0.036000000000000004218847493576 	0.000000000000000000000000000000 	
0.036100000000000007083222897108 	0.000000000000000000000000000000 	
0.036199999999999996069810492827 	0.000000000000000000000000000000 	
0.036299999999999998934185896360 	0.000000000000000000000000000000 	
0.036400000000000001798561299893 	0.000000000000000000000000000000 	
0.036500000000000004662936703426 	0.000000000000000000000000000000 	
0.036600000000000007527312106959 	0.000000000000000000000000000000 	
0.036699999999999996513899702677 	0.000000000000000000000000000000 	
0.036799999999999999378275106210 	0.000000000000000000000000000000 	
0.036900000000000002242650509743 	0.000000000000000000000000000000 	
0.037000000000000005107025913276 	0.000000000000000000000000000000 	
0.037100000000000007971401316809 	0.000000000000000000000000000000 	
0.037199999999999996957988912527 	0.000000000000000000000000000000 	
0.037299999999999999822364316060 	0.000000000000000000000000000000 	
0.037400000000000002686739719593 	0.000000000000000000000000000000 	
0.037500000000000005551115123126 	0.000000000000000000000000000000 	
0.037600000000000001476596622751 	0.000000000000000000000000000000 	
0.037700000000000004340972026284 	0.000000000000000000000000000000 	
0.037800000000000000266453525910 	0.000000000000000000000000000000 	
0.037900000000000003130828929443 	0.000000000000000000000000000000 	
0.038000000000000005995204332976 	0.000000000000000000000000000000 	
0.038100000000000001920685832602 	0.000000000000000000000000000000 	
0.038200000000000004785061236134 	0.000000000000000000000000000000 	
0.038300000000000000710542735760 	0.000000000000000000000000000000 	
0.038400000000000003574918139293 	0.000000000000000000000000000000 	
0.038499999999999999500399638919 	0.000000000000000000000000000000 	
0.038600000000000002364775042452 	0.000000000000000000000000000000 	
0.038700000000000005229150445984 	0.000000000000000000000000000000 	
0.038800000000000001154631945610 	0.000000000000000000000000000000 	
0.038900000000000004019007349143 	0.000000000000000000000000000000 	
0.038999999999999999944488848769 	0.000000000000000000000000000000 	
0.039100000000000002808864252302 	0.000000000000000000000000000000 	
0.039200000000000005673239655835 	0.000000000000000000000000000000 	
0.039300000000000001598721155460 	0.000000000000000000000000000000 	
0.039400000000000004463096558993 	0.000000000000000000000000000000 	
0.039500000000000000388578058619 	0.000000000000000000000000000000 	
0.039600000000000003252953462152 	0.000000000000000000000000000000 	
0.039700000000000006117328865685 	0.000000000000000000000000000000 	
0.039800000000000002042810365310 	0.000000000000000000000000000000 	
0.039900000000000004907185768843 	0.000000000000000000000000000000 	
0.040000000000000000832667268469 	0.000000000000000000000000000000 	
0.040100000000000003697042672002 	0.000000000000000000000000000000 	
0.040199999999999999622524171627 	0.000000000000000000000000000000 	
0.040300000000000002486899575160 	0.000000000000000000000000000000 	
0.040400000000000005351274978693 	0.000000000000000000000000000000 	
0.040500000000000001276756478319 	0.000000000000000000000000000000 	
0.040600000000000004141131881852 	0.000000000000000000000000000000 	
0.040700000000000000066613381478 	0.000000000000000000000000000000 	
0.040800000000000002930988785010 	0.000000000000000000000000000000 	
0.040900000000000005795364188543 	0.000000000000000000000000000000 	
0.041000000000000001720845688169 	0.000000000000000000000000000000 	
0.041100000000000004585221091702 	0.000000000000000000000000000000 	
0.041200000000000000510702591328 	0.000000000000000000000000000000 	
0.041300000000000003375077994860 	0.000000000000000000000000000000 	
0.041399999999999999300559494486 	0.000000000000000000000000000000 	
0.041500000000000002164934898019 	0.000000000000000000000000000000 	
0.041600000000000005029310301552 	0.000000000000000000000000000000 	
0.041700000000000000954791801178 	0.000000000000000000000000000000 	
0.041800000000000003819167204711 	0.000000000000000000000000000000 	
0.041899999999999999744648704336 	0.000000000000000000000000000000 	
0.042000000000000002609024107869 	0.000000000000000000000000000000 	
0.042100000000000005473399511402 	0.000000000000000000000000000000 	
0.042200000000000001398881011028 	0.000000000000000000000000000000 	
0.042300000000000004263256414561 	0.000000000000000000000000000000 	
0.042400000000000000188737914186 	0.000000000000000000000000000000 	
0.042500000000000003053113317719 	0.000000000000000000000000000000 	
0.042600000000000005917488721252 	0.000000000000000000000000000000 	
0.042700000000000001842970220878 	0.000000000000000000000000000000 	
0.042800000000000004707345624411 	0.000000000000000000000000000000 	
0.042900000000000000632827124036 	0.000000000000000000000000000000 	
0.043000000000000003497202527569 	0.000000000000000000000000000000 	
0.043099999999999999422684027195 	0.000000000000000000000000000000 	
0.043200000000000002287059430728 	0.000000000000000000000000000000 	
0.043300000000000005151434834261 	0.000000000000000000000000000000 	
0.043400000000000001076916333886 	0.000000000000000000000000000000 	
0.043500000000000003941291737419 	0.000000000000000000000000000000 	
0.043599999999999999866773237045 	0.000000000000000000000000000000 	
0.043700000000000002731148640578 	0.000000000000000000000000000000 	
0.043800000000000005595524044111 	0.000000000000000000000000000000 	
0.043900000000000001521005543736 	0.000000000000000000000000000000 	
0.044000000000000004385380947269 	0.000000000000000000000000000000 	
0.044100000000000000310862446895 	0.000000000000000000000000000000 	
0.044200000000000003175237850428 	0.000000000000000000000000000000 	
0.044300000000000006039613253961 	0.000000000000000000000000000000 	
0.044400000000000001965094753587 	0.000000000000000000000000000000 	
0.044500000000000004829470157119 	0.000000000000000000000000000000 	
0.044600000000000000754951656745 	0.000000000000000000000000000000 	
0.044700000000000003619327060278 	0.000000000000000000000000000000 	
0.044799999999999999544808559904 	0.000000000000000000000000000000 	
0.044900000000000002409183963437 	0.000000000000000000000000000000 	
0.045000000000000005273559366969 	0.000000000000000000000000000000 	
0.045100000000000001199040866595 	0.000000000000000000000000000000 	
0.045200000000000004063416270128 	0.000000000000000000000000000000 	
0.045299999999999999988897769754 	0.000000000000000000000000000000 	
0.045400000000000002853273173287 	0.000000000000000000000000000000 	
0.045500000000000005717648576820 	0.000000000000000000000000000000 	
0.045600000000000001643130076445 	0.000000000000000000000000000000 	
0.045700000000000004507505479978 	0.000000000000000000000000000000 	
0.045800000000000000432986979604 	0.000000000000000000000000000000 	
0.045900000000000003297362383137 	0.000000000000000000000000000000 	
0.046000000000000006161737786670 	0.000000000000000000000000000000 	
0.046100000000000002087219286295 	0.000000000000000000000000000000 	
0.046200000000000004951594689828 	0.000000000000000000000000000000 	
0.046300000000000000877076189454 	0.000000000000000000000000000000 	
0.046400000000000003741451592987 	0.000000000000000000000000000000 	
0.046499999999999999666933092612 	0.000000000000000000000000000000 	
0.046600000000000002531308496145 	0.000000000000000000000000000000 	
0.046700000000000005395683899678 	0.000000000000000000000000000000 	
0.046800000000000001321165399304 	0.000000000000000000000000000000 	
0.046900000000000004185540802837 	0.000000000000000000000000000000 	
0.047000000000000000111022302463 	0.000000000000000000000000000000 	
0.047100000000000002975397705995 	0.000000000000000000000000000000 	
0.047200000000000005839773109528 	0.000000000000000000000000000000 	
0.047300000000000001765254609154 	0.000000000000000000000000000000 	
0.047400000000000004629630012687 	0.000000000000000000000000000000 	
0.047500000000000000555111512313 	0.000000000000000000000000000000 	
0.047600000000000003419486915845 	0.000000000000000000000000000000 	
0.047700000000000006283862319378 	0.000000000000000000000000000000 	
0.047800000000000002209343819004 	0.000000000000000000000000000000 	
0.047900000000000005073719222537 	0.000000000000000000000000000000 	
0.048000000000000000999200722163 	0.000000000000000000000000000000 	
0.048100000000000003863576125696 	0.000000000000000000000000000000 	
0.048199999999999999789057625321 	0.000000000000000000000000000000 	
0.048300000000000002653433028854 	0.000000000000000000000000000000 	
0.048400000000000005517808432387 	0.000000000000000000000000000000 	
0.048500000000000001443289932013 	0.000000000000000000000000000000 	
0.048600000000000004307665335546 	0.000000000000000000000000000000 	
0.048700000000000000233146835171 	0.000000000000000000000000000000 	
0.048800000000000003097522238704 	0.000000000000000000000000000000 	
0.048900000000000005961897642237 	0.000000000000000000000000000000 	
0.049000000000000001887379141863 	0.000000000000000000000000000000 	
0.049100000000000004751754545396 	0.000000000000000000000000000000 	
0.049200000000000000677236045021 	0.000000000000000000000000000000 	
0.049300000000000003541611448554 	0.000000000000000000000000000000 	
0.049400000000000006405986852087 	0.000000000000000000000000000000 	
0.049500000000000002331468351713 	0.000000000000000000000000000000 	
0.049600000000000005195843755246 	0.000000000000000000000000000000 	
0.049700000000000001121325254871 	0.000000000000000000000000000000 	
0.049800000000000003985700658404 	0.000000000000000000000000000000 	
0.049899999999999999911182158030 	0.000000000000000000000000000000 	
0.050000000000000002775557561563 	0.000000000000000000000000000000 	
0.050100000000000005639932965096 	0.000000000000000000000000000000 	
0.050200000000000001565414464721 	0.000000000000000000000000000000 	
0.050300000000000004429789868254 	0.000000000000000000000000000000 	
0.050400000000000000355271367880 	0.000000000000000000000000000000 	
0.050500000000000003219646771413 	0.000000000000000000000000000000 	
0.050600000000000006084022174946 	0.000000000000000000000000000000 	
0.050700000000000002009503674572 	0.000000000000000000000000000000 	
0.050800000000000004873879078104 	0.000000000000000000000000000000 	
0.050900000000000000799360577730 	0.000000000000000000000000000000 	
0.051000000000000003663735981263 	0.000000000000000000000000000000 	
0.051100000000000006528111384796 	0.000000000000000000000000000000 	
0.051200000000000002453592884422 	0.000000000000000000000000000000 	
0.051300000000000005317968287954 	0.000000000000000000000000000000 	
0.051400000000000001243449787580 	0.000000000000000000000000000000 	
0.051500000000000004107825191113 	0.000000000000000000000000000000 	
0.051600000000000000033306690739 	0.000000000000000000000000000000 	
0.051700000000000002897682094272 	0.000000000000000000000000000000 	
0.051800000000000005762057497805 	0.000000000000000000000000000000 	
0.051900000000000001687538997430 	0.000000000000000000000000000000 	
0.052000000000000004551914400963 	0.000000000000000000000000000000 	
0.052100000000000000477395900589 	0.000000000000000000000000000000 	
0.052200000000000003341771304122 	0.000000000000000000000000000000 	
0.052300000000000006206146707655 	0.000000000000000000000000000000 	
0.052400000000000002131628207280 	0.000000000000000000000000000000 	
0.052500000000000004996003610813 	0.000000000000000000000000000000 	
0.052600000000000000921485110439 	0.000000000000000000000000000000 	
0.052700000000000003785860513972 	0.000000000000000000000000000000 	
0.052800000000000006650235917505 	0.000000000000000000000000000000 	
0.052900000000000002575717417130 	0.000000000000000000000000000000 	
0.053000000000000005440092820663 	0.000000000000000000000000000000 	
0.053100000000000001365574320289 	0.000000000000000000000000000000 	
0.053200000000000004229949723822 	0.000000000000000000000000000000 	
0.053300000000000000155431223448 	0.000000000000000000000000000000 	
0.053400000000000003019806626980 	0.000000000000000000000000000000 	
0.053500000000000005884182030513 	0.000000000000000000000000000000 	
0.053600000000000001809663530139 	0.000000000000000000000000000000 	
0.053700000000000004674038933672 	0.000000000000000000000000000000 	
0.053800000000000000599520433298 	0.000000000000000000000000000000 	
0.053900000000000003463895836830 	0.000000000000000000000000000000 	
0.054000000000000006328271240363 	0.000000000000000000000000000000 	
0.054100000000000002253752739989 	0.000000000000000000000000000000 	
0.054200000000000005118128143522 	0.000000000000000000000000000000 	
0.054300000000000001043609643148 	0.000000000000000000000000000000 	
0.054400000000000003907985046681 	0.000000000000000000000000000000 	
0.054500000000000006772360450213 	0.000000000000000000000000000000 	
0.054600000000000002697841949839 	0.000000000000000000000000000000 	
0.054700000000000005562217353372 	0.000000000000000000000000000000 	
0.054800000000000001487698852998 	0.000000000000000000000000000000 	
0.054900000000000004352074256531 	0.000000000000000000000000000000 	
0.055000000000000000277555756156 	0.000000000000000000000000000000 	
0.055100000000000003141931159689 	0.000000000000000000000000000000 	
0.055200000000000006006306563222 	0.000000000000000000000000000000 	
0.055300000000000001931788062848 	0.000000000000000000000000000000 	
0.055400000000000004796163466381 	0.000000000000000000000000000000 	
0.055500000000000000721644966006 	0.000000000000000000000000000000 	
0.055600000000000003586020369539 	0.000000000000000000000000000000 	
0.055700000000000006450395773072 	0.000000000000000000000000000000 	
0.055800000000000002375877272698 	0.000000000000000000000000000000 	
0.055900000000000005240252676231 	0.000000000000000000000000000000 	
0.056000000000000001165734175856 	0.000000000000000000000000000000 	
0.056100000000000004030109579389 	0.000000000000000000000000000000 	
0.056200000000000006894484982922 	0.000000000000000000000000000000 	
0.056300000000000002819966482548 	0.000000000000000000000000000000 	
0.056400000000000005684341886081 	0.000000000000000000000000000000 	
0.056500000000000001609823385706 	0.000000000000000000000000000000 	
0.056600000000000004474198789239 	0.000000000000000000000000000000 	
0.056700000000000000399680288865 	0.000000000000000000000000000000 	
0.056800000000000003264055692398 	0.000000000000000000000000000000 	
0.056900000000000006128431095931 	0.000000000000000000000000000000 	
0.057000000000000002053912595557 	0.000000000000000000000000000000 	
0.057100000000000004918287999089 	0.000000000000000000000000000000 	
0.057200000000000000843769498715 	0.000000000000000000000000000000 	
0.057300000000000003708144902248 	0.000000000000000000000000000000 	
0.057400000000000006572520305781 	0.000000000000000000000000000000 	
0.057500000000000002498001805407 	0.000000000000000000000000000000 	
0.057600000000000005362377208940 	0.000000000000000000000000000000 	
0.057700000000000001287858708565 	0.000000000000000000000000000000 	
0.057800000000000004152234112098 	0.000000000000000000000000000000 	
0.057900000000000000077715611724 	0.000000000000000000000000000000 	
0.058000000000000002942091015257 	0.000000000000000000000000000000 	
0.058100000000000005806466418790 	0.000000000000000000000000000000 	
0.058200000000000001731947918415 	0.000000000000000000000000000000 	
0.058300000000000004596323321948 	0.000000000000000000000000000000 	
0.058400000000000000521804821574 	0.000000000000000000000000000000 	
0.058500000000000003386180225107 	0.000000000000000000000000000000 	
0.058600000000000006250555628640 	0.000000000000000000000000000000 	
0.058700000000000002176037128265 	0.000000000000000000000000000000 	
0.058800000000000005040412531798 	0.000000000000000000000000000000 	
0.058900000000000000965894031424 	0.000000000000000000000000000000 	
0.059000000000000003830269434957 	0.000000000000000000000000000000 	
0.059100000000000006694644838490 	0.000000000000000000000000000000 	
0.059200000000000002620126338115 	0.000000000000000000000000000000 	
0.059300000000000005484501741648 	0.000000000000000000000000000000 	
0.059400000000000001409983241274 	0.000000000000000000000000000000 	
0.059500000000000004274358644807 	0.000000000000000000000000000000 	
0.059600000000000000199840144433 	0.000000000000000000000000000000 	
0.059700000000000003064215547965 	0.000000000000000000000000000000 	
0.059800000000000005928590951498 	0.000000000000000000000000000000 	
0.059900000000000001854072451124 	0.000000000000000000000000000000 	
0.060000000000000004718447854657 	0.000000000000000000000000000000 	
0.060100000000000000643929354283 	0.000000000000000000000000000000 	
0.060200000000000003508304757815 	0.000000000000000000000000000000 	
0.060300000000000006372680161348 	0.000000000000000000000000000000 	
0.060400000000000002298161660974 	0.000000000000000000000000000000 	
0.060500000000000005162537064507 	0.000000000000000000000000000000 	
0.060600000000000001088018564133 	0.000000000000000000000000000000 	
0.060700000000000003952393967666 	0.000000000000000000000000000000 	
0.060800000000000006816769371198 	0.000000000000000000000000000000 	
0.060900000000000002742250870824 	0.000000000000000000000000000000 	
0.061000000000000005606626274357 	0.000000000000000000000000000000 	
0.061100000000000001532107773983 	0.000000000000000000000000000000 	
0.061200000000000004396483177516 	0.000000000000000000000000000000 	
0.061300000000000000321964677141 	0.000000000000000000000000000000 	
0.061400000000000003186340080674 	0.000000000000000000000000000000 	
0.061500000000000006050715484207 	0.000000000000000000000000000000 	
0.061600000000000001976196983833 	0.000000000000000000000000000000 	
0.061700000000000004840572387366 	0.000000000000000000000000000000 	
0.061800000000000000766053886991 	0.000000000000000000000000000000 	
0.061900000000000003630429290524 	0.000000000000000000000000000000 	
0.062000000000000006494804694057 	0.000000000000000000000000000000 	
0.062100000000000002420286193683 	0.000000000000000000000000000000 	
0.062200000000000005284661597216 	0.000000000000000000000000000000 	
0.062300000000000001210143096841 	0.000000000000000000000000000000 	
0.062400000000000004074518500374 	0.000000000000000000000000000000 	
0.062500000000000000000000000000 	0.000000000000000000000000000000 	
0.062600000000000002864375403533 	0.000000000000000000000000000000 	
0.062700000000000005728750807066 	0.000000000000000000000000000000 	
0.062799999999999994715338402784 	0.000000000000000000000000000000 	
0.062900000000000011457501614132 	0.000000000000000000000000000000 	
0.063000000000000000444089209850 	0.000000000000000000000000000000 	
0.063100000000000003308464613383 	0.000000000000000000000000000000 	
0.063200000000000006172840016916 	0.000000000000000000000000000000 	
0.063299999999999995159427612634 	0.000000000000000000000000000000 	
0.063400000000000011901590823982 	0.000000000000000000000000000000 	
0.063500000000000000888178419700 	0.000000000000000000000000000000 	
0.063600000000000003752553823233 	0.000000000000000000000000000000 	
0.063700000000000006616929226766 	0.000000000000000000000000000000 	
0.063799999999999995603516822484 	0.000000000000000000000000000000 	
0.063900000000000012345680033832 	0.000000000000000000000000000000 	
0.064000000000000001332267629550 	0.000000000000000000000000000000 	
0.064100000000000004196643033083 	0.000000000000000000000000000000 	
0.064200000000000007061018436616 	0.000000000000000000000000000000 	
0.064299999999999996047606032334 	0.000000000000000000000000000000 	
0.064400000000000012789769243682 	0.000000000000000000000000000000 	
0.064500000000000001776356839400 	0.000000000000000000000000000000 	
0.064600000000000004640732242933 	0.000000000000000000000000000000 	
0.064700000000000007505107646466 	0.000000000000000000000000000000 	
0.064799999999999996491695242185 	0.000000000000000000000000000000 	
0.064900000000000013233858453532 	0.000000000000000000000000000000 	
0.065000000000000002220446049250 	0.000000000000000000000000000000 	
0.065100000000000005084821452783 	0.000000000000000000000000000000 	
0.065200000000000007949196856316 	0.000000000000000000000000000000 	
0.065299999999999996935784452035 	0.000000000000000000000000000000 	
0.065400000000000013677947663382 	0.000000000000000000000000000000 	
0.065500000000000002664535259100 	0.000000000000000000000000000000 	
0.065600000000000005528910662633 	0.000000000000000000000000000000 	
0.065700000000000008393286066166 	0.000000000000000000000000000000 	
0.065799999999999997379873661885 	0.000000000000000000000000000000 	
0.065900000000000014122036873232 	0.000000000000000000000000000000 	
0.066000000000000003108624468950 	0.000000000000000000000000000000 	
0.066100000000000005972999872483 	0.000000000000000000000000000000 	
0.066200000000000008837375276016 	0.000000000000000000000000000000 	
0.066299999999999997823962871735 	0.000000000000000000000000000000 	
0.066400000000000000688338275268 	0.000000000000000000000000000000 	
0.066500000000000003552713678801 	0.000000000000000000000000000000 	
0.066600000000000006417089082333 	0.000000000000000000000000000000 	
0.066700000000000009281464485866 	0.000000000000000000000000000000 	
0.066799999999999998268052081585 	0.000000000000000000000000000000 	
0.066900000000000001132427485118 	0.000000000000000000000000000000 	
0.067000000000000003996802888651 	0.000000000000000000000000000000 	
0.067100000000000006861178292183 	0.000000000000000000000000000000 	
0.067200000000000009725553695716 	0.000000000000000000000000000000 	
0.067299999999999998712141291435 	0.000000000000000000000000000000 	
0.067400000000000001576516694968 	0.000000000000000000000000000000 	
0.067500000000000004440892098501 	0.000000000000000000000000000000 	
0.067600000000000007305267502034 	0.000000000000000000000000000000 	
0.067700000000000010169642905566 	0.000000000000000000000000000000 	
0.067799999999999999156230501285 	0.000000000000000000000000000000 	
0.067900000000000002020605904818 	0.000000000000000000000000000000 	
0.068000000000000004884981308351 	0.000000000000000000000000000000 	
0.068099999999999993871568904069 	0.000000000000000000000000000000 	
0.068200000000000010613732115416 	0.000000000000000000000000000000 	
0.068299999999999999600319711135 	0.000000000000000000000000000000 	
0.068400000000000002464695114668 	0.000000000000000000000000000000 	
0.068500000000000005329070518201 	0.000000000000000000000000000000 	
0.068599999999999994315658113919 	0.000000000000000000000000000000 	
0.068700000000000011057821325267 	0.000000000000000000000000000000 	
0.068800000000000000044408920985 	0.000000000000000000000000000000 	
0.068900000000000002908784324518 	0.000000000000000000000000000000 	
0.069000000000000005773159728051 	0.000000000000000000000000000000 	
0.069100000000000008637535131584 	0.000000000000000000000000000000 	
0.069200000000000011501910535117 	0.000000000000000000000000000000 	
0.069300000000000000488498130835 	0.000000000000000000000000000000 	
0.069400000000000003352873534368 	0.000000000000000000000000000000 	
0.069500000000000006217248937901 	0.000000000000000000000000000000 	
0.069600000000000009081624341434 	0.000000000000000000000000000000 	
0.069700000000000011945999744967 	0.000000000000000000000000000000 	
0.069800000000000000932587340685 	0.000000000000000000000000000000 	
0.069900000000000003796962744218 	0.000000000000000000000000000000 	
0.070000000000000006661338147751 	0.000000000000000000000000000000 	
0.070099999999999995647925743469 	0.000000000000000000000000000000 	
0.070200000000000012390088954817 	0.000000000000000000000000000000 	
0.070300000000000001376676550535 	0.000000000000000000000000000000 	
0.070400000000000004241051954068 	0.000000000000000000000000000000 	
0.070500000000000007105427357601 	0.000000000000000000000000000000 	
0.070599999999999996092014953319 	0.000000000000000000000000000000 	
0.070699999999999998956390356852 	0.000000000000000000000000000000 	
0.070800000000000001820765760385 	0.000000000000000000000000000000 	
0.070900000000000004685141163918 	0.000000000000000000000000000000 	
0.071000000000000007549516567451 	0.000000000000000000000000000000 	
0.071099999999999996536104163170 	0.000000000000000000000000000000 	
0.071199999999999999400479566702 	0.000000000000000000000000000000 	
0.071300000000000002264854970235 	0.000000000000000000000000000000 	
0.071400000000000005129230373768 	0.000000000000000000000000000000 	
0.071500000000000007993605777301 	0.000000000000000000000000000000 	
0.071599999999999996980193373020 	0.000000000000000000000000000000 	
0.071699999999999999844568776552 	0.000000000000000000000000000000 	
0.071800000000000002708944180085 	0.000000000000000000000000000000 	
0.071900000000000005573319583618 	0.000000000000000000000000000000 	
0.072000000000000008437694987151 	0.000000000000000000000000000000 	
0.072099999999999997424282582870 	0.000000000000000000000000000000 	
0.072200000000000000288657986403 	0.000000000000000000000000000000 	
0.072300000000000003153033389935 	0.000000000000000000000000000000 	
0.072400000000000006017408793468 	0.000000000000000000000000000000 	
0.072500000000000008881784197001 	0.000000000000000000000000000000 	
0.072599999999999997868371792720 	0.000000000000000000000000000000 	
0.072700000000000000732747196253 	0.000000000000000000000000000000 	
0.072800000000000003597122599786 	0.000000000000000000000000000000 	
0.072900000000000006461498003318 	0.000000000000000000000000000000 	
0.073000000000000009325873406851 	0.000000000000000000000000000000 	
0.073099999999999998312461002570 	0.000000000000000000000000000000 	
0.073200000000000001176836406103 	0.000000000000000000000000000000 	
0.073300000000000004041211809636 	0.000000000000000000000000000000 	
0.073400000000000006905587213168 	0.000000000000000000000000000000 	
0.073500000000000009769962616701 	0.000000000000000000000000000000 	
0.073599999999999998756550212420 	0.000000000000000000000000000000 	
0.073700000000000001620925615953 	0.000000000000000000000000000000 	
0.073800000000000004485301019486 	0.000000000000000000000000000000 	
0.073900000000000007349676423019 	0.000000000000000000000000000000 	
0.074000000000000010214051826551 	0.000000000000000000000000000000 	
0.074099999999999999200639422270 	0.000000000000000000000000000000 	
0.074200000000000002065014825803 	0.000000000000000000000000000000 	
0.074300000000000004929390229336 	0.000000000000000000000000000000 	
0.074400000000000007793765632869 	0.000000000000000000000000000000 	
0.074500000000000010658141036402 	0.000000000000000000000000000000 	
0.074599999999999999644728632120 	0.000000000000000000000000000000 	
0.074700000000000002509104035653 	0.000000000000000000000000000000 	
0.074800000000000005373479439186 	0.000000000000000000000000000000 	
0.074900000000000008237854842719 	0.000000000000000000000000000000 	
0.075000000000000011102230246252 	0.000000000000000000000000000000 	
0.075100000000000000088817841970 	0.000000000000000000000000000000 	
0.075200000000000002953193245503 	0.000000000000000000000000000000 	
0.075300000000000005817568649036 	0.000000000000000000000000000000 	
0.075400000000000008681944052569 	0.000000000000000000000000000000 	
0.075500000000000011546319456102 	0.000000000000000000000000000000 	
0.075600000000000000532907051820 	0.000000000000000000000000000000 	
0.075700000000000003397282455353 	0.000000000000000000000000000000 	
0.075800000000000006261657858886 	0.000000000000000000000000000000 	
0.075900000000000009126033262419 	0.000000000000000000000000000000 	
0.076000000000000011990408665952 	0.000000000000000000000000000000 	
0.076100000000000000976996261670 	0.000000000000000000000000000000 	
0.076200000000000003841371665203 	0.000000000000000000000000000000 	
0.076300000000000006705747068736 	0.000000000000000000000000000000 	
0.076400000000000009570122472269 	0.000000000000000000000000000000 	
0.076500000000000012434497875802 	0.000000000000000000000000000000 	
0.076600000000000001421085471520 	0.000000000000000000000000000000 	
0.076700000000000004285460875053 	0.000000000000000000000000000000 	
0.076800000000000007149836278586 	0.000000000000000000000000000000 	
0.076899999999999996136423874304 	0.000000000000000000000000000000 	
0.077000000000000012878587085652 	0.000000000000000000000000000000 	
0.077100000000000001865174681370 	0.000000000000000000000000000000 	
0.077200000000000004729550084903 	0.000000000000000000000000000000 	
0.077300000000000007593925488436 	0.000000000000000000000000000000 	
0.077399999999999996580513084155 	0.000000000000000000000000000000 	
0.077499999999999999444888487687 	0.000000000000000000000000000000 	
0.077600000000000002309263891220 	0.000000000000000000000000000000 	
0.077700000000000005173639294753 	0.000000000000000000000000000000 	
0.077800000000000008038014698286 	0.000000000000000000000000000000 	
0.077899999999999997024602294005 	0.000000000000000000000000000000 	
0.077999999999999999888977697537 	0.000000000000000000000000000000 	
0.078100000000000002753353101070 	0.000000000000000000000000000000 	
0.078200000000000005617728504603 	0.000000000000000000000000000000 	
0.078300000000000008482103908136 	0.000000000000000000000000000000 	
0.078399999999999997468691503855 	0.000000000000000000000000000000 	
0.078500000000000000333066907388 	0.000000000000000000000000000000 	
0.078600000000000003197442310920 	0.000000000000000000000000000000 	
0.078700000000000006061817714453 	0.000000000000000000000000000000 	
0.078800000000000008926193117986 	0.000000000000000000000000000000 	
0.078899999999999997912780713705 	0.000000000000000000000000000000 	
0.079000000000000000777156117238 	0.000000000000000000000000000000 	
0.079100000000000003641531520771 	0.000000000000000000000000000000 	
0.079200000000000006505906924303 	0.000000000000000000000000000000 	
0.079300000000000009370282327836 	0.000000000000000000000000000000 	
0.079399999999999998356869923555 	0.000000000000000000000000000000 	
0.079500000000000001221245327088 	0.000000000000000000000000000000 	
0.079600000000000004085620730621 	0.000000000000000000000000000000 	
0.079700000000000006949996134153 	0.000000000000000000000000000000 	
0.079800000000000009814371537686 	0.000000000000000000000000000000 	
0.079899999999999998800959133405 	0.000000000000000000000000000000 	
0.080000000000000001665334536938 	0.000000000000000000000000000000 	
0.080100000000000004529709940471 	0.000000000000000000000000000000 	
0.080200000000000007394085344004 	0.000000000000000000000000000000 	
0.080300000000000010258460747536 	0.000000000000000000000000000000 	
0.080399999999999999245048343255 	0.000000000000000000000000000000 	
0.080500000000000002109423746788 	0.000000000000000000000000000000 	
0.080600000000000004973799150321 	0.000000000000000000000000000000 	
0.080700000000000007838174553854 	0.000000000000000000000000000000 	
0.080800000000000010702549957387 	0.000000000000000000000000000000 	
0.080899999999999999689137553105 	0.000000000000000000000000000000 	
0.081000000000000002553512956638 	0.000000000000000000000000000000 	
0.081100000000000005417888360171 	0.000000000000000000000000000000 	
0.081200000000000008282263763704 	0.000000000000000000000000000000 	
0.081300000000000011146639167237 	0.000000000000000000000000000000 	
0.081400000000000000133226762955 	0.000000000000000000000000000000 	
0.081500000000000002997602166488 	0.000000000000000000000000000000 	
0.081600000000000005861977570021 	0.000000000000000000000000000000 	
0.081700000000000008726352973554 	0.000000000000000000000000000000 	
0.081800000000000011590728377087 	0.000000000000000000000000000000 	
0.081900000000000000577315972805 	0.000000000000000000000000000000 	
0.082000000000000003441691376338 	0.000000000000000000000000000000 	
0.082100000000000006306066779871 	0.000000000000000000000000000000 	
0.082200000000000009170442183404 	0.000000000000000000000000000000 	
0.082300000000000012034817586937 	0.000000000000000000000000000000 	
0.082400000000000001021405182655 	0.000000000000000000000000000000 	
0.082500000000000003885780586188 	0.000000000000000000000000000000 	
0.082600000000000006750155989721 	0.000000000000000000000000000000 	
0.082700000000000009614531393254 	0.000000000000000000000000000000 	
0.082800000000000012478906796787 	0.000000000000000000000000000000 	
0.082900000000000001465494392505 	0.000000000000000000000000000000 	
0.083000000000000004329869796038 	0.000000000000000000000000000000 	
0.083100000000000007194245199571 	0.000000000000000000000000000000 	
0.083199999999999996180832795289 	0.000000000000000000000000000000 	
0.083300000000000012922996006637 	0.000000000000000000000000000000 	
0.083400000000000001909583602355 	0.000000000000000000000000000000 	
0.083500000000000004773959005888 	0.000000000000000000000000000000 	
0.083600000000000007638334409421 	0.000000000000000000000000000000 	
0.083699999999999996624922005140 	0.000000000000000000000000000000 	
0.083800000000000013367085216487 	0.000000000000000000000000000000 	
0.083900000000000002353672812205 	0.000000000000000000000000000000 	
0.084000000000000005218048215738 	0.000000000000000000000000000000 	
0.084100000000000008082423619271 	0.000000000000000000000000000000 	
0.084199999999999997069011214990 	0.000000000000000000000000000000 	
0.084299999999999999933386618522 	0.000000000000000000000000000000 	
0.084400000000000002797762022055 	0.000000000000000000000000000000 	
0.084500000000000005662137425588 	0.000000000000000000000000000000 	
0.084600000000000008526512829121 	0.000000000000000000000000000000 	
0.084699999999999997513100424840 	0.000000000000000000000000000000 	
0.084800000000000000377475828373 	0.000000000000000000000000000000 	
0.084900000000000003241851231905 	0.000000000000000000000000000000 	
0.085000000000000006106226635438 	0.000000000000000000000000000000 	
0.085100000000000008970602038971 	0.000000000000000000000000000000 	
0.085199999999999997957189634690 	0.000000000000000000000000000000 	
0.085300000000000000821565038223 	0.000000000000000000000000000000 	
0.085400000000000003685940441756 	0.000000000000000000000000000000 	
0.085500000000000006550315845288 	0.000000000000000000000000000000 	
0.085600000000000009414691248821 	0.000000000000000000000000000000 	
0.085699999999999998401278844540 	0.000000000000000000000000000000 	
0.085800000000000001265654248073 	0.000000000000000000000000000000 	
0.085900000000000004130029651606 	0.000000000000000000000000000000 	
0.086000000000000006994405055138 	0.000000000000000000000000000000 	
0.086100000000000009858780458671 	0.000000000000000000000000000000 	
0.086199999999999998845368054390 	0.000000000000000000000000000000 	
0.086300000000000001709743457923 	0.000000000000000000000000000000 	
0.086400000000000004574118861456 	0.000000000000000000000000000000 	
0.086500000000000007438494264989 	0.000000000000000000000000000000 	
0.086600000000000010302869668521 	0.000000000000000000000000000000 	
0.086699999999999999289457264240 	0.000000000000000000000000000000 	
0.086800000000000002153832667773 	0.000000000000000000000000000000 	
0.086900000000000005018208071306 	0.000000000000000000000000000000 	
0.087000000000000007882583474839 	0.000000000000000000000000000000 	
0.087100000000000010746958878372 	0.000000000000000000000000000000 	
0.087199999999999999733546474090 	0.000000000000000000000000000000 	
0.087300000000000002597921877623 	0.000000000000000000000000000000 	
0.087400000000000005462297281156 	0.000000000000000000000000000000 	
0.087500000000000008326672684689 	0.000000000000000000000000000000 	
0.087600000000000011191048088222 	0.000000000000000000000000000000 	
0.087700000000000000177635683940 	0.000000000000000000000000000000 	
0.087800000000000003042011087473 	0.000000000000000000000000000000 	
0.087900000000000005906386491006 	0.000000000000000000000000000000 	
0.088000000000000008770761894539 	0.000000000000000000000000000000 	
0.088100000000000011635137298072 	0.000000000000000000000000000000 	
0.088200000000000000621724893790 	0.000000000000000000000000000000 	
0.088300000000000003486100297323 	0.000000000000000000000000000000 	
0.088400000000000006350475700856 	0.000000000000000000000000000000 	
0.088500000000000009214851104389 	0.000000000000000000000000000000 	
0.088600000000000012079226507922 	0.000000000000000000000000000000 	
0.088700000000000001065814103640 	0.000000000000000000000000000000 	
0.088800000000000003930189507173 	0.000000000000000000000000000000 	
0.088900000000000006794564910706 	0.000000000000000000000000000000 	
0.089000000000000009658940314239 	0.000000000000000000000000000000 	
0.089100000000000012523315717772 	0.000000000000000000000000000000 	
0.089200000000000001509903313490 	0.000000000000000000000000000000 	
0.089300000000000004374278717023 	0.000000000000000000000000000000 	
0.089400000000000007238654120556 	0.000000000000000000000000000000 	
0.089500000000000010103029524089 	0.000000000000000000000000000000 	
0.089599999999999999089617119807 	0.000000000000000000000000000000 	
0.089700000000000001953992523340 	0.000000000000000000000000000000 	
0.089800000000000004818367926873 	0.000000000000000000000000000000 	
0.089900000000000007682743330406 	0.000000000000000000000000000000 	
0.090000000000000010547118733939 	0.000000000000000000000000000000 	
0.090099999999999999533706329657 	0.000000000000000000000000000000 	
0.090200000000000002398081733190 	0.000000000000000000000000000000 	
0.090300000000000005262457136723 	0.000000000000000000000000000000 	
0.090400000000000008126832540256 	0.000000000000000000000000000000 	
0.090500000000000010991207943789 	0.000000000000000000000000000000 	
0.090599999999999999977795539507 	0.000000000000000000000000000000 	
0.090700000000000002842170943040 	0.000000000000000000000000000000 	
0.090800000000000005706546346573 	0.000000000000000000000000000000 	
0.090900000000000008570921750106 	0.000000000000000000000000000000 	
0.090999999999999997557509345825 	0.000000000000000000000000000000 	
0.091100000000000000421884749358 	0.000000000000000000000000000000 	
0.091200000000000003286260152890 	0.000000000000000000000000000000 	
0.091300000000000006150635556423 	0.000000000000000000000000000000 	
0.091400000000000009015010959956 	0.000000000000000000000000000000 	
0.091499999999999998001598555675 	0.000000000000000000000000000000 	
0.091600000000000000865973959208 	0.000000000000000000000000000000 	
0.091700000000000003730349362741 	0.000000000000000000000000000000 	
0.091800000000000006594724766273 	0.000000000000000000000000000000 	
0.091900000000000009459100169806 	0.000000000000000000000000000000 	
0.091999999999999998445687765525 	0.000000000000000000000000000000 	
0.092100000000000001310063169058 	0.000000000000000000000000000000 	
0.092200000000000004174438572591 	0.000000000000000000000000000000 	
0.092300000000000007038813976123 	0.000000000000000000000000000000 	
0.092400000000000009903189379656 	0.000000000000000000000000000000 	
0.092499999999999998889776975375 	0.000000000000000000000000000000 	
0.092600000000000001754152378908 	0.000000000000000000000000000000 	
0.092700000000000004618527782441 	0.000000000000000000000000000000 	
0.092800000000000007482903185974 	0.000000000000000000000000000000 	
0.092900000000000010347278589506 	0.000000000000000000000000000000 	
0.092999999999999999333866185225 	0.000000000000000000000000000000 	
0.093100000000000002198241588758 	0.000000000000000000000000000000 	
0.093200000000000005062616992291 	0.000000000000000000000000000000 	
0.093300000000000007926992395824 	0.000000000000000000000000000000 	
0.093400000000000010791367799357 	0.000000000000000000000000000000 	
0.093499999999999999777955395075 	0.000000000000000000000000000000 	
0.093600000000000002642330798608 	0.000000000000000000000000000000 	
0.093700000000000005506706202141 	0.000000000000000000000000000000 	
0.093800000000000008371081605674 	0.000000000000000000000000000000 	
0.093900000000000011235457009207 	0.000000000000000000000000000000 	
0.094000000000000000222044604925 	0.000000000000000000000000000000 	
0.094100000000000003086420008458 	0.000000000000000000000000000000 	
0.094200000000000005950795411991 	0.000000000000000000000000000000 	
0.094300000000000008815170815524 	0.000000000000000000000000000000 	
0.094400000000000011679546219057 	0.000000000000000000000000000000 	
0.094500000000000000666133814775 	0.000000000000000000000000000000 	
0.094600000000000003530509218308 	0.000000000000000000000000000000 	
0.094700000000000006394884621841 	0.000000000000000000000000000000 	
0.094800000000000009259260025374 	0.000000000000000000000000000000 	
0.094900000000000012123635428907 	0.000000000000000000000000000000 	
0.095000000000000001110223024625 	0.000000000000000000000000000000 	
0.095100000000000003974598428158 	0.000000000000000000000000000000 	
0.095200000000000006838973831691 	0.000000000000000000000000000000 	
0.095300000000000009703349235224 	0.000000000000000000000000000000 	
0.095400000000000012567724638757 	0.000000000000000000000000000000 	
0.095500000000000001554312234475 	0.000000000000000000000000000000 	
0.095600000000000004418687638008 	0.000000000000000000000000000000 	
0.095700000000000007283063041541 	0.000000000000000000000000000000 	
0.095800000000000010147438445074 	0.000000000000000000000000000000 	
0.095899999999999999134026040792 	0.000000000000000000000000000000 	
0.096000000000000001998401444325 	0.000000000000000000000000000000 	
0.096100000000000004862776847858 	0.000000000000000000000000000000 	
0.096200000000000007727152251391 	0.000000000000000000000000000000 	
0.096300000000000010591527654924 	0.000000000000000000000000000000 	
0.096399999999999999578115250642 	0.000000000000000000000000000000 	
0.096500000000000002442490654175 	0.000000000000000000000000000000 	
0.096600000000000005306866057708 	0.000000000000000000000000000000 	
0.096700000000000008171241461241 	0.000000000000000000000000000000 	
0.096800000000000011035616864774 	0.000000000000000000000000000000 	
0.096900000000000000022204460493 	0.000000000000000000000000000000 	
0.097000000000000002886579864025 	0.000000000000000000000000000000 	
0.097100000000000005750955267558 	0.000000000000000000000000000000 	
0.097200000000000008615330671091 	0.000000000000000000000000000000 	
0.097300000000000011479706074624 	0.000000000000000000000000000000 	
0.097400000000000000466293670343 	0.000000000000000000000000000000 	
0.097500000000000003330669073875 	0.000000000000000000000000000000 	
0.097600000000000006195044477408 	0.000000000000000000000000000000 	
0.097700000000000009059419880941 	0.000000000000000000000000000000 	
0.097800000000000011923795284474 	0.000000000000000000000000000000 	
0.097900000000000000910382880193 	0.000000000000000000000000000000 	
0.098000000000000003774758283726 	0.000000000000000000000000000000 	
0.098100000000000006639133687258 	0.000000000000000000000000000000 	
0.098200000000000009503509090791 	0.000000000000000000000000000000 	
0.098299999999999998490096686510 	0.000000000000000000000000000000 	
0.098400000000000001354472090043 	0.000000000000000000000000000000 	
0.098500000000000004218847493576 	0.000000000000000000000000000000 	
0.098600000000000007083222897108 	0.000000000000000000000000000000 	
0.098700000000000009947598300641 	0.000000000000000000000000000000 	
0.098799999999999998934185896360 	0.000000000000000000000000000000 	
0.098900000000000001798561299893 	0.000000000000000000000000000000 	
0.099000000000000004662936703426 	0.000000000000000000000000000000 	
0.099100000000000007527312106959 	0.000000000000000000000000000000 	
0.099200000000000010391687510491 	0.000000000000000000000000000000 	
0.099299999999999999378275106210 	0.000000000000000000000000000000 	
0.099400000000000002242650509743 	0.000000000000000000000000000000 	
0.099500000000000005107025913276 	0.000000000000000000000000000000 	
0.099600000000000007971401316809 	0.000000000000000000000000000000 	
0.099700000000000010835776720342 	0.000000000000000000000000000000 	
0.099799999999999999822364316060 	0.000000000000000000000000000000 	
0.099900000000000002686739719593 	0.000000000000000000000000000000 	
0.100000000000000005551115123126 	0.000000000000000000000000000000 	


==> soft_threshold_theta_003.dat <==
-0.100000000000000005551115123126 	0.000000000000000000000000000000 	
-0.099900000000000002686739719593 	0.000000000000000000000000000000 	
-0.099799999999999999822364316060 	0.000000000000000000000000000000 	
-0.099700000000000010835776720342 	0.000000000000000000000000000000 	
-0.099600000000000007971401316809 	0.000000000000000000000000000000 	
-0.099500000000000005107025913276 	0.000000000000000000000000000000 	
-0.099400000000000002242650509743 	0.000000000000000000000000000000 	
-0.099299999999999999378275106210 	0.000000000000000000000000000000 	
-0.099200000000000010391687510491 	0.000000000000000000000000000000 	
-0.099100000000000007527312106959 	0.000000000000000000000000000000 	
-0.099000000000000004662936703426 	0.000000000000000000000000000000 	
-0.098900000000000001798561299893 	0.000000000000000000000000000000 	
-0.098799999999999998934185896360 	0.000000000000000000000000000000 	
-0.098700000000000009947598300641 	0.000000000000000000000000000000 	
-0.098600000000000007083222897108 	0.000000000000000000000000000000 	
-0.098500000000000004218847493576 	0.000000000000000000000000000000 	
-0.098400000000000001354472090043 	0.000000000000000000000000000000 	
-0.098299999999999998490096686510 	0.000000000000000000000000000000 	
-0.098200000000000009503509090791 	0.000000000000000000000000000000 	
-0.098100000000000006639133687258 	0.000000000000000000000000000000 	
-0.098000000000000003774758283726 	0.000000000000000000000000000000 	
-0.097900000000000000910382880193 	0.000000000000000000000000000000 	
-0.097800000000000011923795284474 	0.000000000000000000000000000000 	
-0.097700000000000009059419880941 	0.000000000000000000000000000000 	
-0.097600000000000006195044477408 	0.000000000000000000000000000000 	
-0.097500000000000003330669073875 	0.000000000000000000000000000000 	
-0.097400000000000000466293670343 	0.000000000000000000000000000000 	
-0.097300000000000011479706074624 	0.000000000000000000000000000000 	
-0.097200000000000008615330671091 	0.000000000000000000000000000000 	
-0.097100000000000005750955267558 	0.000000000000000000000000000000 	
-0.097000000000000002886579864025 	0.000000000000000000000000000000 	
-0.096900000000000000022204460493 	0.000000000000000000000000000000 	
-0.096800000000000011035616864774 	0.000000000000000000000000000000 	
-0.096700000000000008171241461241 	0.000000000000000000000000000000 	
-0.096600000000000005306866057708 	0.000000000000000000000000000000 	
-0.096500000000000002442490654175 	0.000000000000000000000000000000 	
-0.096399999999999999578115250642 	0.000000000000000000000000000000 	
-0.096300000000000010591527654924 	0.000000000000000000000000000000 	
-0.096200000000000007727152251391 	0.000000000000000000000000000000 	
-0.096100000000000004862776847858 	0.000000000000000000000000000000 	
-0.096000000000000001998401444325 	0.000000000000000000000000000000 	
-0.095899999999999999134026040792 	0.000000000000000000000000000000 	
-0.095800000000000010147438445074 	0.000000000000000000000000000000 	
-0.095700000000000007283063041541 	0.000000000000000000000000000000 	
-0.095600000000000004418687638008 	0.000000000000000000000000000000 	
-0.095500000000000001554312234475 	0.000000000000000000000000000000 	
-0.095400000000000012567724638757 	0.000000000000000000000000000000 	
-0.095300000000000009703349235224 	0.000000000000000000000000000000 	
-0.095200000000000006838973831691 	0.000000000000000000000000000000 	
-0.095100000000000003974598428158 	0.000000000000000000000000000000 	
-0.095000000000000001110223024625 	0.000000000000000000000000000000 	
-0.094900000000000012123635428907 	0.000000000000000000000000000000 	
-0.094800000000000009259260025374 	0.000000000000000000000000000000 	
-0.094700000000000006394884621841 	0.000000000000000000000000000000 	
-0.094600000000000003530509218308 	0.000000000000000000000000000000 	
-0.094500000000000000666133814775 	0.000000000000000000000000000000 	
-0.094400000000000011679546219057 	0.000000000000000000000000000000 	
-0.094300000000000008815170815524 	0.000000000000000000000000000000 	
-0.094200000000000005950795411991 	0.000000000000000000000000000000 	
-0.094100000000000003086420008458 	0.000000000000000000000000000000 	
-0.094000000000000000222044604925 	0.000000000000000000000000000000 	
-0.093900000000000011235457009207 	0.000000000000000000000000000000 	
-0.093800000000000008371081605674 	0.000000000000000000000000000000 	
-0.093700000000000005506706202141 	0.000000000000000000000000000000 	
-0.093600000000000002642330798608 	0.000000000000000000000000000000 	
-0.093499999999999999777955395075 	0.000000000000000000000000000000 	
-0.093400000000000010791367799357 	0.000000000000000000000000000000 	
-0.093300000000000007926992395824 	0.000000000000000000000000000000 	
-0.093200000000000005062616992291 	0.000000000000000000000000000000 	
-0.093100000000000002198241588758 	0.000000000000000000000000000000 	
-0.092999999999999999333866185225 	0.000000000000000000000000000000 	
-0.092900000000000010347278589506 	0.000000000000000000000000000000 	
-0.092800000000000007482903185974 	0.000000000000000000000000000000 	
-0.092700000000000004618527782441 	0.000000000000000000000000000000 	
-0.092600000000000001754152378908 	0.000000000000000000000000000000 	
-0.092499999999999998889776975375 	0.000000000000000000000000000000 	
-0.092400000000000009903189379656 	0.000000000000000000000000000000 	
-0.092300000000000007038813976123 	0.000000000000000000000000000000 	
-0.092200000000000004174438572591 	0.000000000000000000000000000000 	
-0.092100000000000001310063169058 	0.000000000000000000000000000000 	
-0.091999999999999998445687765525 	0.000000000000000000000000000000 	
-0.091900000000000009459100169806 	0.000000000000000000000000000000 	
-0.091800000000000006594724766273 	0.000000000000000000000000000000 	
-0.091700000000000003730349362741 	0.000000000000000000000000000000 	
-0.091600000000000000865973959208 	0.000000000000000000000000000000 	
-0.091499999999999998001598555675 	0.000000000000000000000000000000 	
-0.091400000000000009015010959956 	0.000000000000000000000000000000 	
-0.091300000000000006150635556423 	0.000000000000000000000000000000 	
-0.091200000000000003286260152890 	0.000000000000000000000000000000 	
-0.091100000000000000421884749358 	0.000000000000000000000000000000 	
-0.090999999999999997557509345825 	0.000000000000000000000000000000 	
-0.090900000000000008570921750106 	0.000000000000000000000000000000 	
-0.090800000000000005706546346573 	0.000000000000000000000000000000 	
-0.090700000000000002842170943040 	0.000000000000000000000000000000 	
-0.090599999999999999977795539507 	0.000000000000000000000000000000 	
-0.090500000000000010991207943789 	0.000000000000000000000000000000 	
-0.090400000000000008126832540256 	0.000000000000000000000000000000 	
-0.090300000000000005262457136723 	0.000000000000000000000000000000 	
-0.090200000000000002398081733190 	0.000000000000000000000000000000 	
-0.090099999999999999533706329657 	0.000000000000000000000000000000 	
-0.090000000000000010547118733939 	0.000000000000000000000000000000 	
-0.089900000000000007682743330406 	0.000000000000000000000000000000 	
-0.089800000000000004818367926873 	0.000000000000000000000000000000 	
-0.089700000000000001953992523340 	0.000000000000000000000000000000 	
-0.089599999999999999089617119807 	0.000000000000000000000000000000 	
-0.089500000000000010103029524089 	0.000000000000000000000000000000 	
-0.089400000000000007238654120556 	0.000000000000000000000000000000 	
-0.089300000000000004374278717023 	0.000000000000000000000000000000 	
-0.089200000000000001509903313490 	0.000000000000000000000000000000 	
-0.089100000000000012523315717772 	0.000000000000000000000000000000 	
-0.089000000000000009658940314239 	0.000000000000000000000000000000 	
-0.088900000000000006794564910706 	0.000000000000000000000000000000 	
-0.088800000000000003930189507173 	0.000000000000000000000000000000 	
-0.088700000000000001065814103640 	0.000000000000000000000000000000 	
-0.088600000000000012079226507922 	0.000000000000000000000000000000 	
-0.088500000000000009214851104389 	0.000000000000000000000000000000 	
-0.088400000000000006350475700856 	0.000000000000000000000000000000 	
-0.088300000000000003486100297323 	0.000000000000000000000000000000 	
-0.088200000000000000621724893790 	0.000000000000000000000000000000 	
-0.088100000000000011635137298072 	0.000000000000000000000000000000 	
-0.088000000000000008770761894539 	0.000000000000000000000000000000 	
-0.087900000000000005906386491006 	0.000000000000000000000000000000 	
-0.087800000000000003042011087473 	0.000000000000000000000000000000 	
-0.087700000000000000177635683940 	0.000000000000000000000000000000 	
-0.087600000000000011191048088222 	0.000000000000000000000000000000 	
-0.087500000000000008326672684689 	0.000000000000000000000000000000 	
-0.087400000000000005462297281156 	0.000000000000000000000000000000 	
-0.087300000000000002597921877623 	0.000000000000000000000000000000 	
-0.087199999999999999733546474090 	0.000000000000000000000000000000 	
-0.087100000000000010746958878372 	0.000000000000000000000000000000 	
-0.087000000000000007882583474839 	0.000000000000000000000000000000 	
-0.086900000000000005018208071306 	0.000000000000000000000000000000 	
-0.086800000000000002153832667773 	0.000000000000000000000000000000 	
-0.086699999999999999289457264240 	0.000000000000000000000000000000 	
-0.086600000000000010302869668521 	0.000000000000000000000000000000 	
-0.086500000000000007438494264989 	0.000000000000000000000000000000 	
-0.086400000000000004574118861456 	0.000000000000000000000000000000 	
-0.086300000000000001709743457923 	0.000000000000000000000000000000 	
-0.086199999999999998845368054390 	0.000000000000000000000000000000 	
-0.086100000000000009858780458671 	0.000000000000000000000000000000 	
-0.086000000000000006994405055138 	0.000000000000000000000000000000 	
-0.085900000000000004130029651606 	0.000000000000000000000000000000 	
-0.085800000000000001265654248073 	0.000000000000000000000000000000 	
-0.085699999999999998401278844540 	0.000000000000000000000000000000 	
-0.085600000000000009414691248821 	0.000000000000000000000000000000 	
-0.085500000000000006550315845288 	0.000000000000000000000000000000 	
-0.085400000000000003685940441756 	0.000000000000000000000000000000 	
-0.085300000000000000821565038223 	0.000000000000000000000000000000 	
-0.085199999999999997957189634690 	0.000000000000000000000000000000 	
-0.085100000000000008970602038971 	0.000000000000000000000000000000 	
-0.085000000000000006106226635438 	0.000000000000000000000000000000 	
-0.084900000000000003241851231905 	0.000000000000000000000000000000 	
-0.084800000000000000377475828373 	0.000000000000000000000000000000 	
-0.084699999999999997513100424840 	0.000000000000000000000000000000 	
-0.084600000000000008526512829121 	0.000000000000000000000000000000 	
-0.084500000000000005662137425588 	0.000000000000000000000000000000 	
-0.084400000000000002797762022055 	0.000000000000000000000000000000 	
-0.084299999999999999933386618522 	0.000000000000000000000000000000 	
-0.084199999999999997069011214990 	0.000000000000000000000000000000 	
-0.084100000000000008082423619271 	0.000000000000000000000000000000 	
-0.084000000000000005218048215738 	0.000000000000000000000000000000 	
-0.083900000000000002353672812205 	0.000000000000000000000000000000 	
-0.083800000000000013367085216487 	0.000000000000000000000000000000 	
-0.083699999999999996624922005140 	0.000000000000000000000000000000 	
-0.083600000000000007638334409421 	0.000000000000000000000000000000 	
-0.083500000000000004773959005888 	0.000000000000000000000000000000 	
-0.083400000000000001909583602355 	0.000000000000000000000000000000 	
-0.083300000000000012922996006637 	0.000000000000000000000000000000 	
-0.083199999999999996180832795289 	0.000000000000000000000000000000 	
-0.083100000000000007194245199571 	0.000000000000000000000000000000 	
-0.083000000000000004329869796038 	0.000000000000000000000000000000 	
-0.082900000000000001465494392505 	0.000000000000000000000000000000 	
-0.082800000000000012478906796787 	0.000000000000000000000000000000 	
-0.082700000000000009614531393254 	0.000000000000000000000000000000 	
-0.082600000000000006750155989721 	0.000000000000000000000000000000 	
-0.082500000000000003885780586188 	0.000000000000000000000000000000 	
-0.082400000000000001021405182655 	0.000000000000000000000000000000 	
-0.082300000000000012034817586937 	0.000000000000000000000000000000 	
-0.082200000000000009170442183404 	0.000000000000000000000000000000 	
-0.082100000000000006306066779871 	0.000000000000000000000000000000 	
-0.082000000000000003441691376338 	0.000000000000000000000000000000 	
-0.081900000000000000577315972805 	0.000000000000000000000000000000 	
-0.081800000000000011590728377087 	0.000000000000000000000000000000 	
-0.081700000000000008726352973554 	0.000000000000000000000000000000 	
-0.081600000000000005861977570021 	0.000000000000000000000000000000 	
-0.081500000000000002997602166488 	0.000000000000000000000000000000 	
-0.081400000000000000133226762955 	0.000000000000000000000000000000 	
-0.081300000000000011146639167237 	0.000000000000000000000000000000 	
-0.081200000000000008282263763704 	0.000000000000000000000000000000 	
-0.081100000000000005417888360171 	0.000000000000000000000000000000 	
-0.081000000000000002553512956638 	0.000000000000000000000000000000 	
-0.080899999999999999689137553105 	0.000000000000000000000000000000 	
-0.080800000000000010702549957387 	0.000000000000000000000000000000 	
-0.080700000000000007838174553854 	0.000000000000000000000000000000 	
-0.080600000000000004973799150321 	0.000000000000000000000000000000 	
-0.080500000000000002109423746788 	0.000000000000000000000000000000 	
-0.080399999999999999245048343255 	0.000000000000000000000000000000 	
-0.080300000000000010258460747536 	0.000000000000000000000000000000 	
-0.080200000000000007394085344004 	0.000000000000000000000000000000 	
-0.080100000000000004529709940471 	0.000000000000000000000000000000 	
-0.080000000000000001665334536938 	0.000000000000000000000000000000 	
-0.079899999999999998800959133405 	0.000000000000000000000000000000 	
-0.079800000000000009814371537686 	0.000000000000000000000000000000 	
-0.079700000000000006949996134153 	0.000000000000000000000000000000 	
-0.079600000000000004085620730621 	0.000000000000000000000000000000 	
-0.079500000000000001221245327088 	0.000000000000000000000000000000 	
-0.079399999999999998356869923555 	0.000000000000000000000000000000 	
-0.079300000000000009370282327836 	0.000000000000000000000000000000 	
-0.079200000000000006505906924303 	0.000000000000000000000000000000 	
-0.079100000000000003641531520771 	0.000000000000000000000000000000 	
-0.079000000000000000777156117238 	0.000000000000000000000000000000 	
-0.078899999999999997912780713705 	0.000000000000000000000000000000 	
-0.078800000000000008926193117986 	0.000000000000000000000000000000 	
-0.078700000000000006061817714453 	0.000000000000000000000000000000 	
-0.078600000000000003197442310920 	0.000000000000000000000000000000 	
-0.078500000000000000333066907388 	0.000000000000000000000000000000 	
-0.078399999999999997468691503855 	0.000000000000000000000000000000 	
-0.078300000000000008482103908136 	0.000000000000000000000000000000 	
-0.078200000000000005617728504603 	0.000000000000000000000000000000 	
-0.078100000000000002753353101070 	0.000000000000000000000000000000 	
-0.077999999999999999888977697537 	0.000000000000000000000000000000 	
-0.077899999999999997024602294005 	0.000000000000000000000000000000 	
-0.077800000000000008038014698286 	0.000000000000000000000000000000 	
-0.077700000000000005173639294753 	0.000000000000000000000000000000 	
-0.077600000000000002309263891220 	0.000000000000000000000000000000 	
-0.077499999999999999444888487687 	0.000000000000000000000000000000 	
-0.077399999999999996580513084155 	0.000000000000000000000000000000 	
-0.077300000000000007593925488436 	0.000000000000000000000000000000 	
-0.077200000000000004729550084903 	0.000000000000000000000000000000 	
-0.077100000000000001865174681370 	0.000000000000000000000000000000 	
-0.077000000000000012878587085652 	0.000000000000000000000000000000 	
-0.076899999999999996136423874304 	0.000000000000000000000000000000 	
-0.076800000000000007149836278586 	0.000000000000000000000000000000 	
-0.076700000000000004285460875053 	0.000000000000000000000000000000 	
-0.076600000000000001421085471520 	0.000000000000000000000000000000 	
-0.076500000000000012434497875802 	0.000000000000000000000000000000 	
-0.076400000000000009570122472269 	0.000000000000000000000000000000 	
-0.076300000000000006705747068736 	0.000000000000000000000000000000 	
-0.076200000000000003841371665203 	0.000000000000000000000000000000 	
-0.076100000000000000976996261670 	0.000000000000000000000000000000 	
-0.076000000000000011990408665952 	0.000000000000000000000000000000 	
-0.075900000000000009126033262419 	0.000000000000000000000000000000 	
-0.075800000000000006261657858886 	0.000000000000000000000000000000 	
-0.075700000000000003397282455353 	0.000000000000000000000000000000 	
-0.075600000000000000532907051820 	0.000000000000000000000000000000 	
-0.075500000000000011546319456102 	0.000000000000000000000000000000 	
-0.075400000000000008681944052569 	0.000000000000000000000000000000 	
-0.075300000000000005817568649036 	0.000000000000000000000000000000 	
-0.075200000000000002953193245503 	0.000000000000000000000000000000 	
-0.075100000000000000088817841970 	0.000000000000000000000000000000 	
-0.075000000000000011102230246252 	0.000000000000000000000000000000 	
-0.074900000000000008237854842719 	0.000000000000000000000000000000 	
-0.074800000000000005373479439186 	0.000000000000000000000000000000 	
-0.074700000000000002509104035653 	0.000000000000000000000000000000 	
-0.074599999999999999644728632120 	0.000000000000000000000000000000 	
-0.074500000000000010658141036402 	0.000000000000000000000000000000 	
-0.074400000000000007793765632869 	0.000000000000000000000000000000 	
-0.074300000000000004929390229336 	0.000000000000000000000000000000 	
-0.074200000000000002065014825803 	0.000000000000000000000000000000 	
-0.074099999999999999200639422270 	0.000000000000000000000000000000 	
-0.074000000000000010214051826551 	0.000000000000000000000000000000 	
-0.073900000000000007349676423019 	0.000000000000000000000000000000 	
-0.073800000000000004485301019486 	0.000000000000000000000000000000 	
-0.073700000000000001620925615953 	0.000000000000000000000000000000 	
-0.073599999999999998756550212420 	0.000000000000000000000000000000 	
-0.073500000000000009769962616701 	0.000000000000000000000000000000 	
-0.073400000000000006905587213168 	0.000000000000000000000000000000 	
-0.073300000000000004041211809636 	0.000000000000000000000000000000 	
-0.073200000000000001176836406103 	0.000000000000000000000000000000 	
-0.073099999999999998312461002570 	0.000000000000000000000000000000 	
-0.073000000000000009325873406851 	0.000000000000000000000000000000 	
-0.072900000000000006461498003318 	0.000000000000000000000000000000 	
-0.072800000000000003597122599786 	0.000000000000000000000000000000 	
-0.072700000000000000732747196253 	0.000000000000000000000000000000 	
-0.072599999999999997868371792720 	0.000000000000000000000000000000 	
-0.072500000000000008881784197001 	0.000000000000000000000000000000 	
-0.072400000000000006017408793468 	0.000000000000000000000000000000 	
-0.072300000000000003153033389935 	0.000000000000000000000000000000 	
-0.072200000000000000288657986403 	0.000000000000000000000000000000 	
-0.072099999999999997424282582870 	0.000000000000000000000000000000 	
-0.072000000000000008437694987151 	0.000000000000000000000000000000 	
-0.071900000000000005573319583618 	0.000000000000000000000000000000 	
-0.071800000000000002708944180085 	0.000000000000000000000000000000 	
-0.071699999999999999844568776552 	0.000000000000000000000000000000 	
-0.071599999999999996980193373020 	0.000000000000000000000000000000 	
-0.071500000000000007993605777301 	0.000000000000000000000000000000 	
-0.071400000000000005129230373768 	0.000000000000000000000000000000 	
-0.071300000000000002264854970235 	0.000000000000000000000000000000 	
-0.071199999999999999400479566702 	0.000000000000000000000000000000 	
-0.071099999999999996536104163170 	0.000000000000000000000000000000 	
-0.071000000000000007549516567451 	0.000000000000000000000000000000 	
-0.070900000000000004685141163918 	0.000000000000000000000000000000 	
-0.070800000000000001820765760385 	0.000000000000000000000000000000 	
-0.070699999999999998956390356852 	0.000000000000000000000000000000 	
-0.070599999999999996092014953319 	0.000000000000000000000000000000 	
-0.070500000000000007105427357601 	0.000000000000000000000000000000 	
-0.070400000000000004241051954068 	0.000000000000000000000000000000 	
-0.070300000000000001376676550535 	0.000000000000000000000000000000 	
-0.070200000000000012390088954817 	0.000000000000000000000000000000 	
-0.070099999999999995647925743469 	0.000000000000000000000000000000 	
-0.070000000000000006661338147751 	0.000000000000000000000000000000 	
-0.069900000000000003796962744218 	0.000000000000000000000000000000 	
-0.069800000000000000932587340685 	0.000000000000000000000000000000 	
-0.069700000000000011945999744967 	0.000000000000000000000000000000 	
-0.069600000000000009081624341434 	0.000000000000000000000000000000 	
-0.069500000000000006217248937901 	0.000000000000000000000000000000 	
-0.069400000000000003352873534368 	0.000000000000000000000000000000 	
-0.069300000000000000488498130835 	0.000000000000000000000000000000 	
-0.069200000000000011501910535117 	0.000000000000000000000000000000 	
-0.069100000000000008637535131584 	0.000000000000000000000000000000 	
-0.069000000000000005773159728051 	0.000000000000000000000000000000 	
-0.068900000000000002908784324518 	0.000000000000000000000000000000 	
-0.068800000000000000044408920985 	0.000000000000000000000000000000 	
-0.068700000000000011057821325267 	0.000000000000000000000000000000 	
-0.068599999999999994315658113919 	0.000000000000000000000000000000 	
-0.068500000000000005329070518201 	0.000000000000000000000000000000 	
-0.068400000000000002464695114668 	0.000000000000000000000000000000 	
-0.068299999999999999600319711135 	0.000000000000000000000000000000 	
-0.068200000000000010613732115416 	0.000000000000000000000000000000 	
-0.068099999999999993871568904069 	0.000000000000000000000000000000 	
-0.068000000000000004884981308351 	0.000000000000000000000000000000 	
-0.067900000000000002020605904818 	0.000000000000000000000000000000 	
-0.067799999999999999156230501285 	0.000000000000000000000000000000 	
-0.067700000000000010169642905566 	0.000000000000000000000000000000 	
-0.067600000000000007305267502034 	0.000000000000000000000000000000 	
-0.067500000000000004440892098501 	0.000000000000000000000000000000 	
-0.067400000000000001576516694968 	0.000000000000000000000000000000 	
-0.067299999999999998712141291435 	0.000000000000000000000000000000 	
-0.067200000000000009725553695716 	0.000000000000000000000000000000 	
-0.067100000000000006861178292183 	0.000000000000000000000000000000 	
-0.067000000000000003996802888651 	0.000000000000000000000000000000 	
-0.066900000000000001132427485118 	0.000000000000000000000000000000 	
-0.066799999999999998268052081585 	0.000000000000000000000000000000 	
-0.066700000000000009281464485866 	0.000000000000000000000000000000 	
-0.066600000000000006417089082333 	0.000000000000000000000000000000 	
-0.066500000000000003552713678801 	0.000000000000000000000000000000 	
-0.066400000000000000688338275268 	0.000000000000000000000000000000 	
-0.066299999999999997823962871735 	0.000000000000000000000000000000 	
-0.066200000000000008837375276016 	0.000000000000000000000000000000 	
-0.066100000000000005972999872483 	0.000000000000000000000000000000 	
-0.066000000000000003108624468950 	0.000000000000000000000000000000 	
-0.065900000000000014122036873232 	0.000000000000000000000000000000 	
-0.065799999999999997379873661885 	0.000000000000000000000000000000 	
-0.065700000000000008393286066166 	0.000000000000000000000000000000 	
-0.065600000000000005528910662633 	0.000000000000000000000000000000 	
-0.065500000000000002664535259100 	0.000000000000000000000000000000 	
-0.065400000000000013677947663382 	0.000000000000000000000000000000 	
-0.065299999999999996935784452035 	0.000000000000000000000000000000 	
-0.065200000000000007949196856316 	0.000000000000000000000000000000 	
-0.065100000000000005084821452783 	0.000000000000000000000000000000 	
-0.065000000000000002220446049250 	0.000000000000000000000000000000 	
-0.064900000000000013233858453532 	0.000000000000000000000000000000 	
-0.064799999999999996491695242185 	0.000000000000000000000000000000 	
-0.064700000000000007505107646466 	0.000000000000000000000000000000 	
-0.064600000000000004640732242933 	0.000000000000000000000000000000 	
-0.064500000000000001776356839400 	0.000000000000000000000000000000 	
-0.064400000000000012789769243682 	0.000000000000000000000000000000 	
-0.064299999999999996047606032334 	0.000000000000000000000000000000 	
-0.064200000000000007061018436616 	0.000000000000000000000000000000 	
-0.064100000000000004196643033083 	0.000000000000000000000000000000 	
-0.064000000000000001332267629550 	0.000000000000000000000000000000 	
-0.063900000000000012345680033832 	0.000000000000000000000000000000 	
-0.063799999999999995603516822484 	0.000000000000000000000000000000 	
-0.063700000000000006616929226766 	0.000000000000000000000000000000 	
-0.063600000000000003752553823233 	0.000000000000000000000000000000 	
-0.063500000000000000888178419700 	0.000000000000000000000000000000 	
-0.063400000000000011901590823982 	0.000000000000000000000000000000 	
-0.063299999999999995159427612634 	0.000000000000000000000000000000 	
-0.063200000000000006172840016916 	0.000000000000000000000000000000 	
-0.063100000000000003308464613383 	0.000000000000000000000000000000 	
-0.063000000000000000444089209850 	0.000000000000000000000000000000 	
-0.062900000000000011457501614132 	0.000000000000000000000000000000 	
-0.062799999999999994715338402784 	0.000000000000000000000000000000 	
-0.062700000000000005728750807066 	0.000000000000000000000000000000 	
-0.062600000000000002864375403533 	0.000000000000000000000000000000 	
-0.062500000000000000000000000000 	0.000000000000000000000000000000 	
-0.062400000000000004074518500374 	0.000000000000000000000000000000 	
-0.062300000000000001210143096841 	0.000000000000000000000000000000 	
-0.062200000000000005284661597216 	0.000000000000000000000000000000 	
-0.062100000000000002420286193683 	0.000000000000000000000000000000 	
-0.062000000000000006494804694057 	0.000000000000000000000000000000 	
-0.061900000000000003630429290524 	0.000000000000000000000000000000 	
-0.061800000000000000766053886991 	0.000000000000000000000000000000 	
-0.061700000000000004840572387366 	0.000000000000000000000000000000 	
-0.061600000000000001976196983833 	0.000000000000000000000000000000 	
-0.061500000000000006050715484207 	0.000000000000000000000000000000 	
-0.061400000000000003186340080674 	0.000000000000000000000000000000 	
-0.061300000000000000321964677141 	0.000000000000000000000000000000 	
-0.061200000000000004396483177516 	0.000000000000000000000000000000 	
-0.061100000000000001532107773983 	0.000000000000000000000000000000 	
-0.061000000000000005606626274357 	0.000000000000000000000000000000 	
-0.060900000000000002742250870824 	0.000000000000000000000000000000 	
-0.060800000000000006816769371198 	0.000000000000000000000000000000 	
-0.060700000000000003952393967666 	0.000000000000000000000000000000 	
-0.060600000000000001088018564133 	0.000000000000000000000000000000 	
-0.060500000000000005162537064507 	0.000000000000000000000000000000 	
-0.060400000000000002298161660974 	0.000000000000000000000000000000 	
-0.060300000000000006372680161348 	0.000000000000000000000000000000 	
-0.060200000000000003508304757815 	0.000000000000000000000000000000 	
-0.060100000000000000643929354283 	0.000000000000000000000000000000 	
-0.060000000000000004718447854657 	0.000000000000000000000000000000 	
-0.059900000000000001854072451124 	0.000000000000000000000000000000 	
-0.059800000000000005928590951498 	0.000000000000000000000000000000 	
-0.059700000000000003064215547965 	0.000000000000000000000000000000 	
-0.059600000000000000199840144433 	0.000000000000000000000000000000 	
-0.059500000000000004274358644807 	0.000000000000000000000000000000 	
-0.059400000000000001409983241274 	0.000000000000000000000000000000 	
-0.059300000000000005484501741648 	0.000000000000000000000000000000 	
-0.059200000000000002620126338115 	0.000000000000000000000000000000 	
-0.059100000000000006694644838490 	0.000000000000000000000000000000 	
-0.059000000000000003830269434957 	0.000000000000000000000000000000 	
-0.058900000000000000965894031424 	0.000000000000000000000000000000 	
-0.058800000000000005040412531798 	0.000000000000000000000000000000 	
-0.058700000000000002176037128265 	0.000000000000000000000000000000 	
-0.058600000000000006250555628640 	0.000000000000000000000000000000 	
-0.058500000000000003386180225107 	0.000000000000000000000000000000 	
-0.058400000000000000521804821574 	0.000000000000000000000000000000 	
-0.058300000000000004596323321948 	0.000000000000000000000000000000 	
-0.058200000000000001731947918415 	0.000000000000000000000000000000 	
-0.058100000000000005806466418790 	0.000000000000000000000000000000 	
-0.058000000000000002942091015257 	0.000000000000000000000000000000 	
-0.057900000000000000077715611724 	0.000000000000000000000000000000 	
-0.057800000000000004152234112098 	0.000000000000000000000000000000 	
-0.057700000000000001287858708565 	0.000000000000000000000000000000 	
-0.057600000000000005362377208940 	0.000000000000000000000000000000 	
-0.057500000000000002498001805407 	0.000000000000000000000000000000 	
-0.057400000000000006572520305781 	0.000000000000000000000000000000 	
-0.057300000000000003708144902248 	0.000000000000000000000000000000 	
-0.057200000000000000843769498715 	0.000000000000000000000000000000 	
-0.057100000000000004918287999089 	0.000000000000000000000000000000 	
-0.057000000000000002053912595557 	0.000000000000000000000000000000 	
-0.056900000000000006128431095931 	0.000000000000000000000000000000 	
-0.056800000000000003264055692398 	0.000000000000000000000000000000 	
-0.056700000000000000399680288865 	0.000000000000000000000000000000 	
-0.056600000000000004474198789239 	0.000000000000000000000000000000 	
-0.056500000000000001609823385706 	0.000000000000000000000000000000 	
-0.056400000000000005684341886081 	0.000000000000000000000000000000 	
-0.056300000000000002819966482548 	0.000000000000000000000000000000 	
-0.056200000000000006894484982922 	0.000000000000000000000000000000 	
-0.056100000000000004030109579389 	0.000000000000000000000000000000 	
-0.056000000000000001165734175856 	0.000000000000000000000000000000 	
-0.055900000000000005240252676231 	0.000000000000000000000000000000 	
-0.055800000000000002375877272698 	0.000000000000000000000000000000 	
-0.055700000000000006450395773072 	0.000000000000000000000000000000 	
-0.055600000000000003586020369539 	0.000000000000000000000000000000 	
-0.055500000000000000721644966006 	0.000000000000000000000000000000 	
-0.055400000000000004796163466381 	0.000000000000000000000000000000 	
-0.055300000000000001931788062848 	0.000000000000000000000000000000 	
-0.055200000000000006006306563222 	0.000000000000000000000000000000 	
-0.055100000000000003141931159689 	0.000000000000000000000000000000 	
-0.055000000000000000277555756156 	0.000000000000000000000000000000 	
-0.054900000000000004352074256531 	0.000000000000000000000000000000 	
-0.054800000000000001487698852998 	0.000000000000000000000000000000 	
-0.054700000000000005562217353372 	0.000000000000000000000000000000 	
-0.054600000000000002697841949839 	0.000000000000000000000000000000 	
-0.054500000000000006772360450213 	0.000000000000000000000000000000 	
-0.054400000000000003907985046681 	0.000000000000000000000000000000 	
-0.054300000000000001043609643148 	0.000000000000000000000000000000 	
-0.054200000000000005118128143522 	0.000000000000000000000000000000 	
-0.054100000000000002253752739989 	0.000000000000000000000000000000 	
-0.054000000000000006328271240363 	0.000000000000000000000000000000 	
-0.053900000000000003463895836830 	0.000000000000000000000000000000 	
-0.053800000000000000599520433298 	0.000000000000000000000000000000 	
-0.053700000000000004674038933672 	0.000000000000000000000000000000 	
-0.053600000000000001809663530139 	0.000000000000000000000000000000 	
-0.053500000000000005884182030513 	0.000000000000000000000000000000 	
-0.053400000000000003019806626980 	0.000000000000000000000000000000 	
-0.053300000000000000155431223448 	0.000000000000000000000000000000 	
-0.053200000000000004229949723822 	0.000000000000000000000000000000 	
-0.053100000000000001365574320289 	0.000000000000000000000000000000 	
-0.053000000000000005440092820663 	0.000000000000000000000000000000 	
-0.052900000000000002575717417130 	0.000000000000000000000000000000 	
-0.052800000000000006650235917505 	0.000000000000000000000000000000 	
-0.052700000000000003785860513972 	0.000000000000000000000000000000 	
-0.052600000000000000921485110439 	0.000000000000000000000000000000 	
-0.052500000000000004996003610813 	0.000000000000000000000000000000 	
-0.052400000000000002131628207280 	0.000000000000000000000000000000 	
-0.052300000000000006206146707655 	0.000000000000000000000000000000 	
-0.052200000000000003341771304122 	0.000000000000000000000000000000 	
-0.052100000000000000477395900589 	0.000000000000000000000000000000 	
-0.052000000000000004551914400963 	0.000000000000000000000000000000 	
-0.051900000000000001687538997430 	0.000000000000000000000000000000 	
-0.051800000000000005762057497805 	0.000000000000000000000000000000 	
-0.051700000000000002897682094272 	0.000000000000000000000000000000 	
-0.051600000000000000033306690739 	0.000000000000000000000000000000 	
-0.051500000000000004107825191113 	0.000000000000000000000000000000 	
-0.051400000000000001243449787580 	0.000000000000000000000000000000 	
-0.051300000000000005317968287954 	0.000000000000000000000000000000 	
-0.051200000000000002453592884422 	0.000000000000000000000000000000 	
-0.051100000000000006528111384796 	0.000000000000000000000000000000 	
-0.051000000000000003663735981263 	0.000000000000000000000000000000 	
-0.050900000000000000799360577730 	0.000000000000000000000000000000 	
-0.050800000000000004873879078104 	0.000000000000000000000000000000 	
-0.050700000000000002009503674572 	0.000000000000000000000000000000 	
-0.050600000000000006084022174946 	0.000000000000000000000000000000 	
-0.050500000000000003219646771413 	0.000000000000000000000000000000 	
-0.050400000000000000355271367880 	0.000000000000000000000000000000 	
-0.050300000000000004429789868254 	0.000000000000000000000000000000 	
-0.050200000000000001565414464721 	0.000000000000000000000000000000 	
-0.050100000000000005639932965096 	0.000000000000000000000000000000 	
-0.050000000000000002775557561563 	0.000000000000000000000000000000 	
-0.049899999999999999911182158030 	0.000000000000000000000000000000 	
-0.049800000000000003985700658404 	0.000000000000000000000000000000 	
-0.049700000000000001121325254871 	0.000000000000000000000000000000 	
-0.049600000000000005195843755246 	0.000000000000000000000000000000 	
-0.049500000000000002331468351713 	0.000000000000000000000000000000 	
-0.049400000000000006405986852087 	0.000000000000000000000000000000 	
-0.049300000000000003541611448554 	0.000000000000000000000000000000 	
-0.049200000000000000677236045021 	0.000000000000000000000000000000 	
-0.049100000000000004751754545396 	0.000000000000000000000000000000 	
-0.049000000000000001887379141863 	0.000000000000000000000000000000 	
-0.048900000000000005961897642237 	0.000000000000000000000000000000 	
-0.048800000000000003097522238704 	0.000000000000000000000000000000 	
-0.048700000000000000233146835171 	0.000000000000000000000000000000 	
-0.048600000000000004307665335546 	0.000000000000000000000000000000 	
-0.048500000000000001443289932013 	0.000000000000000000000000000000 	
-0.048400000000000005517808432387 	0.000000000000000000000000000000 	
-0.048300000000000002653433028854 	0.000000000000000000000000000000 	
-0.048199999999999999789057625321 	0.000000000000000000000000000000 	
-0.048100000000000003863576125696 	0.000000000000000000000000000000 	
-0.048000000000000000999200722163 	0.000000000000000000000000000000 	
-0.047900000000000005073719222537 	0.000000000000000000000000000000 	
-0.047800000000000002209343819004 	0.000000000000000000000000000000 	
-0.047700000000000006283862319378 	0.000000000000000000000000000000 	
-0.047600000000000003419486915845 	0.000000000000000000000000000000 	
-0.047500000000000000555111512313 	0.000000000000000000000000000000 	
-0.047400000000000004629630012687 	0.000000000000000000000000000000 	
-0.047300000000000001765254609154 	0.000000000000000000000000000000 	
-0.047200000000000005839773109528 	0.000000000000000000000000000000 	
-0.047100000000000002975397705995 	0.000000000000000000000000000000 	
-0.047000000000000000111022302463 	0.000000000000000000000000000000 	
-0.046900000000000004185540802837 	0.000000000000000000000000000000 	
-0.046800000000000001321165399304 	0.000000000000000000000000000000 	
-0.046700000000000005395683899678 	0.000000000000000000000000000000 	
-0.046600000000000002531308496145 	0.000000000000000000000000000000 	
-0.046499999999999999666933092612 	0.000000000000000000000000000000 	
-0.046400000000000003741451592987 	0.000000000000000000000000000000 	
-0.046300000000000000877076189454 	0.000000000000000000000000000000 	
-0.046200000000000004951594689828 	0.000000000000000000000000000000 	
-0.046100000000000002087219286295 	0.000000000000000000000000000000 	
-0.046000000000000006161737786670 	0.000000000000000000000000000000 	
-0.045900000000000003297362383137 	0.000000000000000000000000000000 	
-0.045800000000000000432986979604 	0.000000000000000000000000000000 	
-0.045700000000000004507505479978 	0.000000000000000000000000000000 	
-0.045600000000000001643130076445 	0.000000000000000000000000000000 	
-0.045500000000000005717648576820 	0.000000000000000000000000000000 	
-0.045400000000000002853273173287 	0.000000000000000000000000000000 	
-0.045299999999999999988897769754 	0.000000000000000000000000000000 	
-0.045200000000000004063416270128 	0.000000000000000000000000000000 	
-0.045100000000000001199040866595 	0.000000000000000000000000000000 	
-0.045000000000000005273559366969 	0.000000000000000000000000000000 	
-0.044900000000000002409183963437 	0.000000000000000000000000000000 	
-0.044799999999999999544808559904 	0.000000000000000000000000000000 	
-0.044700000000000003619327060278 	0.000000000000000000000000000000 	
-0.044600000000000000754951656745 	0.000000000000000000000000000000 	
-0.044500000000000004829470157119 	0.000000000000000000000000000000 	
-0.044400000000000001965094753587 	0.000000000000000000000000000000 	
-0.044300000000000006039613253961 	0.000000000000000000000000000000 	
-0.044200000000000003175237850428 	0.000000000000000000000000000000 	
-0.044100000000000000310862446895 	0.000000000000000000000000000000 	
-0.044000000000000004385380947269 	0.000000000000000000000000000000 	
-0.043900000000000001521005543736 	0.000000000000000000000000000000 	
-0.043800000000000005595524044111 	0.000000000000000000000000000000 	
-0.043700000000000002731148640578 	0.000000000000000000000000000000 	
-0.043599999999999999866773237045 	0.000000000000000000000000000000 	
-0.043500000000000003941291737419 	0.000000000000000000000000000000 	
-0.043400000000000001076916333886 	0.000000000000000000000000000000 	
-0.043300000000000005151434834261 	0.000000000000000000000000000000 	
-0.043200000000000002287059430728 	0.000000000000000000000000000000 	
-0.043099999999999999422684027195 	0.000000000000000000000000000000 	
-0.043000000000000003497202527569 	0.000000000000000000000000000000 	
-0.042900000000000000632827124036 	0.000000000000000000000000000000 	
-0.042800000000000004707345624411 	0.000000000000000000000000000000 	
-0.042700000000000001842970220878 	0.000000000000000000000000000000 	
-0.042600000000000005917488721252 	0.000000000000000000000000000000 	
-0.042500000000000003053113317719 	0.000000000000000000000000000000 	
-0.042400000000000000188737914186 	0.000000000000000000000000000000 	
-0.042300000000000004263256414561 	0.000000000000000000000000000000 	
-0.042200000000000001398881011028 	0.000000000000000000000000000000 	
-0.042100000000000005473399511402 	0.000000000000000000000000000000 	
-0.042000000000000002609024107869 	0.000000000000000000000000000000 	
-0.041899999999999999744648704336 	0.000000000000000000000000000000 	
-0.041800000000000003819167204711 	0.000000000000000000000000000000 	
-0.041700000000000000954791801178 	0.000000000000000000000000000000 	
-0.041600000000000005029310301552 	0.000000000000000000000000000000 	
-0.041500000000000002164934898019 	0.000000000000000000000000000000 	
-0.041399999999999999300559494486 	0.000000000000000000000000000000 	
-0.041300000000000003375077994860 	0.000000000000000000000000000000 	
-0.041200000000000000510702591328 	0.000000000000000000000000000000 	
-0.041100000000000004585221091702 	0.000000000000000000000000000000 	
-0.041000000000000001720845688169 	0.000000000000000000000000000000 	
-0.040900000000000005795364188543 	0.000000000000000000000000000000 	
-0.040800000000000002930988785010 	0.000000000000000000000000000000 	
-0.040700000000000000066613381478 	0.000000000000000000000000000000 	
-0.040600000000000004141131881852 	0.000000000000000000000000000000 	
-0.040500000000000001276756478319 	0.000000000000000000000000000000 	
-0.040400000000000005351274978693 	0.000000000000000000000000000000 	
-0.040300000000000002486899575160 	0.000000000000000000000000000000 	
-0.040199999999999999622524171627 	0.000000000000000000000000000000 	
-0.040100000000000003697042672002 	0.000000000000000000000000000000 	
-0.040000000000000000832667268469 	0.000000000000000000000000000000 	
-0.039900000000000004907185768843 	0.000000000000000000000000000000 	
-0.039800000000000002042810365310 	0.000000000000000000000000000000 	
-0.039700000000000006117328865685 	0.000000000000000000000000000000 	
-0.039600000000000003252953462152 	0.000000000000000000000000000000 	
-0.039500000000000000388578058619 	0.000000000000000000000000000000 	
-0.039400000000000004463096558993 	0.000000000000000000000000000000 	
-0.039300000000000001598721155460 	0.000000000000000000000000000000 	
-0.039200000000000005673239655835 	0.000000000000000000000000000000 	
-0.039100000000000002808864252302 	0.000000000000000000000000000000 	
-0.038999999999999999944488848769 	0.000000000000000000000000000000 	
-0.038900000000000004019007349143 	0.000000000000000000000000000000 	
-0.038800000000000001154631945610 	0.000000000000000000000000000000 	
-0.038700000000000005229150445984 	0.000000000000000000000000000000 	
-0.038600000000000002364775042452 	0.000000000000000000000000000000 	
-0.038499999999999999500399638919 	0.000000000000000000000000000000 	
-0.038400000000000003574918139293 	0.000000000000000000000000000000 	
-0.038300000000000000710542735760 	0.000000000000000000000000000000 	
-0.038200000000000004785061236134 	0.000000000000000000000000000000 	
-0.038100000000000001920685832602 	0.000000000000000000000000000000 	
-0.038000000000000005995204332976 	0.000000000000000000000000000000 	
-0.037900000000000003130828929443 	0.000000000000000000000000000000 	
-0.037800000000000000266453525910 	0.000000000000000000000000000000 	
-0.037700000000000004340972026284 	0.000000000000000000000000000000 	
-0.037600000000000001476596622751 	0.000000000000000000000000000000 	
-0.037500000000000005551115123126 	0.000000000000000000000000000000 	
-0.037400000000000002686739719593 	0.000000000000000000000000000000 	
-0.037299999999999999822364316060 	0.000000000000000000000000000000 	
-0.037199999999999996957988912527 	0.000000000000000000000000000000 	
-0.037100000000000007971401316809 	0.000000000000000000000000000000 	
-0.037000000000000005107025913276 	0.000000000000000000000000000000 	
-0.036900000000000002242650509743 	0.000000000000000000000000000000 	
-0.036799999999999999378275106210 	0.000000000000000000000000000000 	
-0.036699999999999996513899702677 	0.000000000000000000000000000000 	
-0.036600000000000007527312106959 	0.000000000000000000000000000000 	
-0.036500000000000004662936703426 	0.000000000000000000000000000000 	
-0.036400000000000001798561299893 	0.000000000000000000000000000000 	
-0.036299999999999998934185896360 	0.000000000000000000000000000000 	
-0.036199999999999996069810492827 	0.000000000000000000000000000000 	
-0.036100000000000007083222897108 	0.000000000000000000000000000000 	
-0.036000000000000004218847493576 	0.000000000000000000000000000000 	
-0.035900000000000001354472090043 	0.000000000000000000000000000000 	
-0.035799999999999998490096686510 	0.000000000000000000000000000000 	
-0.035699999999999995625721282977 	0.000000000000000000000000000000 	
-0.035600000000000006639133687258 	0.000000000000000000000000000000 	
-0.035500000000000003774758283726 	0.000000000000000000000000000000 	
-0.035400000000000000910382880193 	0.000000000000000000000000000000 	
-0.035299999999999998046007476660 	0.000000000000000000000000000000 	
-0.035200000000000009059419880941 	0.000000000000000000000000000000 	
-0.035100000000000006195044477408 	0.000000000000000000000000000000 	
-0.035000000000000003330669073875 	0.000000000000000000000000000000 	
-0.034900000000000000466293670343 	0.000000000000000000000000000000 	
-0.034799999999999997601918266810 	0.000000000000000000000000000000 	
-0.034700000000000008615330671091 	0.000000000000000000000000000000 	
-0.034600000000000005750955267558 	0.000000000000000000000000000000 	
-0.034500000000000002886579864025 	0.000000000000000000000000000000 	
-0.034400000000000000022204460493 	0.000000000000000000000000000000 	
-0.034299999999999997157829056960 	0.000000000000000000000000000000 	
-0.034200000000000008171241461241 	0.000000000000000000000000000000 	
-0.034100000000000005306866057708 	0.000000000000000000000000000000 	
-0.034000000000000002442490654175 	0.000000000000000000000000000000 	
-0.033899999999999999578115250642 	0.000000000000000000000000000000 	
-0.033799999999999996713739847110 	0.000000000000000000000000000000 	
-0.033700000000000007727152251391 	0.000000000000000000000000000000 	
-0.033600000000000004862776847858 	0.000000000000000000000000000000 	
-0.033500000000000001998401444325 	0.000000000000000000000000000000 	
-0.033399999999999999134026040792 	0.000000000000000000000000000000 	
-0.033299999999999996269650637259 	0.000000000000000000000000000000 	
-0.033200000000000007283063041541 	0.000000000000000000000000000000 	
-0.033100000000000004418687638008 	0.000000000000000000000000000000 	
-0.033000000000000001554312234475 	0.000000000000000000000000000000 	
-0.032899999999999998689936830942 	0.000000000000000000000000000000 	
-0.032799999999999995825561427409 	0.000000000000000000000000000000 	
-0.032700000000000006838973831691 	0.000000000000000000000000000000 	
-0.032600000000000003974598428158 	0.000000000000000000000000000000 	
-0.032500000000000001110223024625 	0.000000000000000000000000000000 	
-0.032399999999999998245847621092 	0.000000000000000000000000000000 	
-0.032299999999999995381472217559 	0.000000000000000000000000000000 	
-0.032200000000000006394884621841 	0.000000000000000000000000000000 	
-0.032100000000000003530509218308 	0.000000000000000000000000000000 	
-0.032000000000000000666133814775 	0.000000000000000000000000000000 	
-0.031899999999999997801758411242 	0.000000000000000000000000000000 	
-0.031800000000000008815170815524 	0.000000000000000000000000000000 	
-0.031700000000000005950795411991 	0.000000000000000000000000000000 	
-0.031600000000000003086420008458 	0.000000000000000000000000000000 	
-0.031500000000000000222044604925 	0.000000000000000000000000000000 	
-0.031399999999999997357669201392 	0.000000000000000000000000000000 	
-0.031300000000000008371081605674 	0.000000000000000000000000000000 	
-0.031200000000000005506706202141 	0.000000000000000000000000000000 	
-0.031100000000000002642330798608 	0.000000000000000000000000000000 	
-0.030999999999999999777955395075 	0.000000000000000000000000000000 	
-0.030899999999999996913579991542 	0.000000000000000000000000000000 	
-0.030800000000000007926992395824 	0.000000000000000000000000000000 	
-0.030700000000000005062616992291 	0.000000000000000000000000000000 	
-0.030600000000000002198241588758 	0.000000000000000000000000000000 	
-0.030499999999999999333866185225 	0.000000000000000000000000000000 	
-0.030399999999999996469490781692 	0.000000000000000000000000000000 	
-0.030300000000000007482903185974 	0.000000000000000000000000000000 	
-0.030200000000000004618527782441 	0.000000000000000000000000000000 	
-0.030100000000000001754152378908 	0.000000000000000000000000000000 	
-0.029999999999999998889776975375 	0.000000000000000000000000000000 	
-0.029899999999999996025401571842 	-0.029899999999999996025401571842 	
-0.029800000000000007038813976123 	-0.029800000000000007038813976123 	
-0.029700000000000004174438572591 	-0.029700000000000004174438572591 	
-0.029600000000000001310063169058 	-0.029600000000000001310063169058 	
-0.029499999999999998445687765525 	-0.029499999999999998445687765525 	
-0.029399999999999995581312361992 	-0.029399999999999995581312361992 	
-0.029300000000000006594724766273 	-0.029300000000000006594724766273 	
-0.029200000000000003730349362741 	-0.029200000000000003730349362741 	
-0.029100000000000000865973959208 	-0.029100000000000000865973959208 	
-0.028999999999999998001598555675 	-0.028999999999999998001598555675 	
-0.028900000000000009015010959956 	-0.028900000000000009015010959956 	
-0.028800000000000006150635556423 	-0.028800000000000006150635556423 	
-0.028700000000000003286260152890 	-0.028700000000000003286260152890 	
-0.028600000000000000421884749358 	-0.028600000000000000421884749358 	
-0.028499999999999997557509345825 	-0.028499999999999997557509345825 	
-0.028400000000000008570921750106 	-0.028400000000000008570921750106 	
-0.028300000000000005706546346573 	-0.028300000000000005706546346573 	
-0.028200000000000002842170943040 	-0.028200000000000002842170943040 	
-0.028099999999999999977795539507 	-0.028099999999999999977795539507 	
-0.027999999999999997113420135975 	-0.027999999999999997113420135975 	
-0.027900000000000008126832540256 	-0.027900000000000008126832540256 	
-0.027800000000000005262457136723 	-0.027800000000000005262457136723 	
-0.027700000000000002398081733190 	-0.027700000000000002398081733190 	
-0.027599999999999999533706329657 	-0.027599999999999999533706329657 	
-0.027499999999999996669330926125 	-0.027499999999999996669330926125 	
-0.027400000000000007682743330406 	-0.027400000000000007682743330406 	
-0.027300000000000004818367926873 	-0.027300000000000004818367926873 	
-0.027200000000000001953992523340 	-0.027200000000000001953992523340 	
-0.027099999999999999089617119807 	-0.027099999999999999089617119807 	
-0.026999999999999996225241716274 	-0.026999999999999996225241716274 	
-0.026900000000000007238654120556 	-0.026900000000000007238654120556 	
-0.026800000000000004374278717023 	-0.026800000000000004374278717023 	
-0.026700000000000001509903313490 	-0.026700000000000001509903313490 	
-0.026599999999999998645527909957 	-0.026599999999999998645527909957 	
-0.026499999999999995781152506424 	-0.026499999999999995781152506424 	
-0.026400000000000006794564910706 	-0.026400000000000006794564910706 	
-0.026300000000000003930189507173 	-0.026300000000000003930189507173 	
-0.026200000000000001065814103640 	-0.026200000000000001065814103640 	
-0.026099999999999998201438700107 	-0.026099999999999998201438700107 	
-0.025999999999999995337063296574 	-0.025999999999999995337063296574 	
-0.025900000000000006350475700856 	-0.025900000000000006350475700856 	
-0.025800000000000003486100297323 	-0.025800000000000003486100297323 	
-0.025700000000000000621724893790 	-0.025700000000000000621724893790 	
-0.025599999999999997757349490257 	-0.025599999999999997757349490257 	
-0.025500000000000008770761894539 	-0.025500000000000008770761894539 	
-0.025400000000000005906386491006 	-0.025400000000000005906386491006 	
-0.025300000000000003042011087473 	-0.025300000000000003042011087473 	
-0.025200000000000000177635683940 	-0.025200000000000000177635683940 	
-0.025099999999999997313260280407 	-0.025099999999999997313260280407 	
-0.025000000000000008326672684689 	-0.025000000000000008326672684689 	
-0.024900000000000005462297281156 	-0.024900000000000005462297281156 	
-0.024800000000000002597921877623 	-0.024800000000000002597921877623 	
-0.024699999999999999733546474090 	-0.024699999999999999733546474090 	
-0.024599999999999996869171070557 	-0.024599999999999996869171070557 	
-0.024500000000000007882583474839 	-0.024500000000000007882583474839 	
-0.024400000000000005018208071306 	-0.024400000000000005018208071306 	
-0.024300000000000002153832667773 	-0.024300000000000002153832667773 	
-0.024199999999999999289457264240 	-0.024199999999999999289457264240 	
-0.024099999999999996425081860707 	-0.024099999999999996425081860707 	
-0.024000000000000007438494264989 	-0.024000000000000007438494264989 	
-0.023900000000000004574118861456 	-0.023900000000000004574118861456 	
-0.023800000000000001709743457923 	-0.023800000000000001709743457923 	
-0.023699999999999998845368054390 	-0.023699999999999998845368054390 	
-0.023599999999999995980992650857 	-0.023599999999999995980992650857 	
-0.023500000000000006994405055138 	-0.023500000000000006994405055138 	
-0.023400000000000004130029651606 	-0.023400000000000004130029651606 	
-0.023300000000000001265654248073 	-0.023300000000000001265654248073 	
-0.023199999999999998401278844540 	-0.023199999999999998401278844540 	
-0.023099999999999995536903441007 	-0.023099999999999995536903441007 	
-0.023000000000000006550315845288 	-0.023000000000000006550315845288 	
-0.022900000000000003685940441756 	-0.022900000000000003685940441756 	
-0.022800000000000000821565038223 	-0.022800000000000000821565038223 	
-0.022699999999999997957189634690 	-0.022699999999999997957189634690 	
-0.022599999999999995092814231157 	-0.022599999999999995092814231157 	
-0.022500000000000006106226635438 	-0.022500000000000006106226635438 	
-0.022400000000000003241851231905 	-0.022400000000000003241851231905 	
-0.022300000000000000377475828373 	-0.022300000000000000377475828373 	
-0.022199999999999997513100424840 	-0.022199999999999997513100424840 	
-0.022100000000000008526512829121 	-0.022100000000000008526512829121 	
-0.022000000000000005662137425588 	-0.022000000000000005662137425588 	
-0.021900000000000002797762022055 	-0.021900000000000002797762022055 	
-0.021799999999999999933386618522 	-0.021799999999999999933386618522 	
-0.021699999999999997069011214990 	-0.021699999999999997069011214990 	
-0.021600000000000008082423619271 	-0.021600000000000008082423619271 	
-0.021500000000000005218048215738 	-0.021500000000000005218048215738 	
-0.021400000000000002353672812205 	-0.021400000000000002353672812205 	
-0.021299999999999999489297408672 	-0.021299999999999999489297408672 	
-0.021199999999999996624922005140 	-0.021199999999999996624922005140 	
-0.021100000000000007638334409421 	-0.021100000000000007638334409421 	
-0.021000000000000004773959005888 	-0.021000000000000004773959005888 	
-0.020900000000000001909583602355 	-0.020900000000000001909583602355 	
-0.020799999999999999045208198822 	-0.020799999999999999045208198822 	
-0.020699999999999996180832795289 	-0.020699999999999996180832795289 	
-0.020600000000000007194245199571 	-0.020600000000000007194245199571 	
-0.020500000000000004329869796038 	-0.020500000000000004329869796038 	
-0.020400000000000001465494392505 	-0.020400000000000001465494392505 	
-0.020299999999999998601118988972 	-0.020299999999999998601118988972 	
-0.020199999999999995736743585439 	-0.020199999999999995736743585439 	
-0.020100000000000006750155989721 	-0.020100000000000006750155989721 	
-0.020000000000000003885780586188 	-0.020000000000000003885780586188 	
-0.019900000000000001021405182655 	-0.019900000000000001021405182655 	
-0.019799999999999998157029779122 	-0.019799999999999998157029779122 	
-0.019699999999999995292654375589 	-0.019699999999999995292654375589 	
-0.019600000000000006306066779871 	-0.019600000000000006306066779871 	
-0.019500000000000003441691376338 	-0.019500000000000003441691376338 	
-0.019400000000000000577315972805 	-0.019400000000000000577315972805 	
-0.019299999999999997712940569272 	-0.019299999999999997712940569272 	
-0.019199999999999994848565165739 	-0.019199999999999994848565165739 	
-0.019100000000000005861977570021 	-0.019100000000000005861977570021 	
-0.019000000000000002997602166488 	-0.019000000000000002997602166488 	
-0.018900000000000000133226762955 	-0.018900000000000000133226762955 	
-0.018799999999999997268851359422 	-0.018799999999999997268851359422 	
-0.018700000000000008282263763704 	-0.018700000000000008282263763704 	
-0.018600000000000005417888360171 	-0.018600000000000005417888360171 	
-0.018500000000000002553512956638 	-0.018500000000000002553512956638 	
-0.018399999999999999689137553105 	-0.018399999999999999689137553105 	
-0.018299999999999996824762149572 	-0.018299999999999996824762149572 	
-0.018200000000000007838174553854 	-0.018200000000000007838174553854 	
-0.018100000000000004973799150321 	-0.018100000000000004973799150321 	
-0.018000000000000002109423746788 	-0.018000000000000002109423746788 	
-0.017899999999999999245048343255 	-0.017899999999999999245048343255 	
-0.017799999999999996380672939722 	-0.017799999999999996380672939722 	
-0.017700000000000007394085344004 	-0.017700000000000007394085344004 	
-0.017600000000000004529709940471 	-0.017600000000000004529709940471 	
-0.017500000000000001665334536938 	-0.017500000000000001665334536938 	
-0.017399999999999998800959133405 	-0.017399999999999998800959133405 	
-0.017299999999999995936583729872 	-0.017299999999999995936583729872 	
-0.017200000000000006949996134153 	-0.017200000000000006949996134153 	
-0.017100000000000004085620730621 	-0.017100000000000004085620730621 	
-0.017000000000000001221245327088 	-0.017000000000000001221245327088 	
-0.016899999999999998356869923555 	-0.016899999999999998356869923555 	
-0.016799999999999995492494520022 	-0.016799999999999995492494520022 	
-0.016700000000000006505906924303 	-0.016700000000000006505906924303 	
-0.016600000000000003641531520771 	-0.016600000000000003641531520771 	
-0.016500000000000000777156117238 	-0.016500000000000000777156117238 	
-0.016399999999999997912780713705 	-0.016399999999999997912780713705 	
-0.016299999999999995048405310172 	-0.016299999999999995048405310172 	
-0.016200000000000006061817714453 	-0.016200000000000006061817714453 	
-0.016100000000000003197442310920 	-0.016100000000000003197442310920 	
-0.016000000000000000333066907388 	-0.016000000000000000333066907388 	
-0.015899999999999997468691503855 	-0.015899999999999997468691503855 	
-0.015799999999999994604316100322 	-0.015799999999999994604316100322 	
-0.015700000000000005617728504603 	-0.015700000000000005617728504603 	
-0.015600000000000002753353101070 	-0.015600000000000002753353101070 	
-0.015499999999999999888977697537 	-0.015499999999999999888977697537 	
-0.015399999999999997024602294005 	-0.015399999999999997024602294005 	
-0.015300000000000008038014698286 	-0.015300000000000008038014698286 	
-0.015200000000000005173639294753 	-0.015200000000000005173639294753 	
-0.015100000000000002309263891220 	-0.015100000000000002309263891220 	
-0.014999999999999999444888487687 	-0.014999999999999999444888487687 	
-0.014899999999999996580513084155 	-0.014899999999999996580513084155 	
-0.014800000000000007593925488436 	-0.014800000000000007593925488436 	
-0.014700000000000004729550084903 	-0.014700000000000004729550084903 	
-0.014600000000000001865174681370 	-0.014600000000000001865174681370 	
-0.014499999999999999000799277837 	-0.014499999999999999000799277837 	
-0.014399999999999996136423874304 	-0.014399999999999996136423874304 	
-0.014300000000000007149836278586 	-0.014300000000000007149836278586 	
-0.014200000000000004285460875053 	-0.014200000000000004285460875053 	
-0.014100000000000001421085471520 	-0.014100000000000001421085471520 	
-0.013999999999999998556710067987 	-0.013999999999999998556710067987 	
-0.013899999999999995692334664454 	-0.013899999999999995692334664454 	
-0.013800000000000006705747068736 	-0.013800000000000006705747068736 	
-0.013700000000000003841371665203 	-0.013700000000000003841371665203 	
-0.013600000000000000976996261670 	-0.013600000000000000976996261670 	
-0.013499999999999998112620858137 	-0.013499999999999998112620858137 	
-0.013399999999999995248245454604 	-0.013399999999999995248245454604 	
-0.013300000000000006261657858886 	-0.013300000000000006261657858886 	
-0.013200000000000003397282455353 	-0.013200000000000003397282455353 	
-0.013100000000000000532907051820 	-0.013100000000000000532907051820 	
-0.012999999999999997668531648287 	-0.012999999999999997668531648287 	
-0.012899999999999994804156244754 	-0.012899999999999994804156244754 	
-0.012800000000000005817568649036 	-0.012800000000000005817568649036 	
-0.012700000000000002953193245503 	-0.012700000000000002953193245503 	
-0.012600000000000000088817841970 	-0.012600000000000000088817841970 	
-0.012499999999999997224442438437 	-0.012499999999999997224442438437 	
-0.012400000000000008237854842719 	-0.012400000000000008237854842719 	
-0.012300000000000005373479439186 	-0.012300000000000005373479439186 	
-0.012200000000000002509104035653 	-0.012200000000000002509104035653 	
-0.012099999999999999644728632120 	-0.012099999999999999644728632120 	
-0.011999999999999996780353228587 	-0.011999999999999996780353228587 	
-0.011900000000000007793765632869 	-0.011900000000000007793765632869 	
-0.011800000000000004929390229336 	-0.011800000000000004929390229336 	
-0.011700000000000002065014825803 	-0.011700000000000002065014825803 	
-0.011599999999999999200639422270 	-0.011599999999999999200639422270 	
-0.011499999999999996336264018737 	-0.011499999999999996336264018737 	
-0.011400000000000007349676423019 	-0.011400000000000007349676423019 	
-0.011300000000000004485301019486 	-0.011300000000000004485301019486 	
-0.011200000000000001620925615953 	-0.011200000000000001620925615953 	
-0.011099999999999998756550212420 	-0.011099999999999998756550212420 	
-0.010999999999999995892174808887 	-0.010999999999999995892174808887 	
-0.010900000000000006905587213168 	-0.010900000000000006905587213168 	
-0.010800000000000004041211809636 	-0.010800000000000004041211809636 	
-0.010700000000000001176836406103 	-0.010700000000000001176836406103 	
-0.010599999999999998312461002570 	-0.010599999999999998312461002570 	
-0.010499999999999995448085599037 	-0.010499999999999995448085599037 	
-0.010400000000000006461498003318 	-0.010400000000000006461498003318 	
-0.010300000000000003597122599786 	-0.010300000000000003597122599786 	
-0.010200000000000000732747196253 	-0.010200000000000000732747196253 	
-0.010099999999999997868371792720 	-0.010099999999999997868371792720 	
-0.009999999999999995003996389187 	-0.009999999999999995003996389187 	
-0.009900000000000006017408793468 	-0.009900000000000006017408793468 	
-0.009800000000000003153033389935 	-0.009800000000000003153033389935 	
-0.009700000000000000288657986403 	-0.009700000000000000288657986403 	
-0.009599999999999997424282582870 	-0.009599999999999997424282582870 	
-0.009499999999999994559907179337 	-0.009499999999999994559907179337 	
-0.009400000000000005573319583618 	-0.009400000000000005573319583618 	
-0.009300000000000002708944180085 	-0.009300000000000002708944180085 	
-0.009199999999999999844568776552 	-0.009199999999999999844568776552 	
-0.009099999999999996980193373020 	-0.009099999999999996980193373020 	
-0.009000000000000007993605777301 	-0.009000000000000007993605777301 	
-0.008900000000000005129230373768 	-0.008900000000000005129230373768 	
-0.008800000000000002264854970235 	-0.008800000000000002264854970235 	
-0.008699999999999999400479566702 	-0.008699999999999999400479566702 	
-0.008599999999999996536104163170 	-0.008599999999999996536104163170 	
-0.008500000000000007549516567451 	-0.008500000000000007549516567451 	
-0.008400000000000004685141163918 	-0.008400000000000004685141163918 	
-0.008300000000000001820765760385 	-0.008300000000000001820765760385 	
-0.008199999999999998956390356852 	-0.008199999999999998956390356852 	
-0.008099999999999996092014953319 	-0.008099999999999996092014953319 	
-0.008000000000000007105427357601 	-0.008000000000000007105427357601 	
-0.007900000000000004241051954068 	-0.007900000000000004241051954068 	
-0.007800000000000001376676550535 	-0.007800000000000001376676550535 	
-0.007699999999999998512301147002 	-0.007699999999999998512301147002 	
-0.007599999999999995647925743469 	-0.007599999999999995647925743469 	
-0.007500000000000006661338147751 	-0.007500000000000006661338147751 	
-0.007400000000000003796962744218 	-0.007400000000000003796962744218 	
-0.007300000000000000932587340685 	-0.007300000000000000932587340685 	
-0.007199999999999998068211937152 	-0.007199999999999998068211937152 	
-0.007099999999999995203836533619 	-0.007099999999999995203836533619 	
-0.007000000000000006217248937901 	-0.007000000000000006217248937901 	
-0.006900000000000003352873534368 	-0.006900000000000003352873534368 	
-0.006800000000000000488498130835 	-0.006800000000000000488498130835 	
-0.006699999999999997624122727302 	-0.006699999999999997624122727302 	
-0.006599999999999994759747323769 	-0.006599999999999994759747323769 	
-0.006500000000000005773159728051 	-0.006500000000000005773159728051 	
-0.006400000000000002908784324518 	-0.006400000000000002908784324518 	
-0.006300000000000000044408920985 	-0.006300000000000000044408920985 	
-0.006199999999999997180033517452 	-0.006199999999999997180033517452 	
-0.006099999999999994315658113919 	-0.006099999999999994315658113919 	
-0.006000000000000005329070518201 	-0.006000000000000005329070518201 	
-0.005900000000000002464695114668 	-0.005900000000000002464695114668 	
-0.005799999999999999600319711135 	-0.005799999999999999600319711135 	
-0.005699999999999996735944307602 	-0.005699999999999996735944307602 	
-0.005600000000000007749356711884 	-0.005600000000000007749356711884 	
-0.005500000000000004884981308351 	-0.005500000000000004884981308351 	
-0.005400000000000002020605904818 	-0.005400000000000002020605904818 	
-0.005299999999999999156230501285 	-0.005299999999999999156230501285 	
-0.005199999999999996291855097752 	-0.005199999999999996291855097752 	
-0.005100000000000007305267502034 	-0.005100000000000007305267502034 	
-0.005000000000000004440892098501 	-0.005000000000000004440892098501 	
-0.004900000000000001576516694968 	-0.004900000000000001576516694968 	
-0.004799999999999998712141291435 	-0.004799999999999998712141291435 	
-0.004699999999999995847765887902 	-0.004699999999999995847765887902 	
-0.004600000000000006861178292183 	-0.004600000000000006861178292183 	
-0.004500000000000003996802888651 	-0.004500000000000003996802888651 	
-0.004400000000000001132427485118 	-0.004400000000000001132427485118 	
-0.004299999999999998268052081585 	-0.004299999999999998268052081585 	
-0.004199999999999995403676678052 	-0.004199999999999995403676678052 	
-0.004100000000000006417089082333 	-0.004100000000000006417089082333 	
-0.004000000000000003552713678801 	-0.004000000000000003552713678801 	
-0.003900000000000000688338275268 	-0.003900000000000000688338275268 	
-0.003799999999999997823962871735 	-0.003799999999999997823962871735 	
-0.003699999999999994959587468202 	-0.003699999999999994959587468202 	
-0.003600000000000005972999872483 	-0.003600000000000005972999872483 	
-0.003500000000000003108624468950 	-0.003500000000000003108624468950 	
-0.003400000000000000244249065418 	-0.003400000000000000244249065418 	
-0.003299999999999997379873661885 	-0.003299999999999997379873661885 	
-0.003199999999999994515498258352 	-0.003199999999999994515498258352 	
-0.003100000000000005528910662633 	-0.003100000000000005528910662633 	
-0.003000000000000002664535259100 	-0.003000000000000002664535259100 	
-0.002899999999999999800159855567 	-0.002899999999999999800159855567 	
-0.002799999999999996935784452035 	-0.002799999999999996935784452035 	
-0.002699999999999994071409048502 	-0.002699999999999994071409048502 	
-0.002600000000000005084821452783 	-0.002600000000000005084821452783 	
-0.002500000000000002220446049250 	-0.002500000000000002220446049250 	
-0.002399999999999999356070645717 	-0.002399999999999999356070645717 	
-0.002299999999999996491695242185 	-0.002299999999999996491695242185 	
-0.002200000000000007505107646466 	-0.002200000000000007505107646466 	
-0.002100000000000004640732242933 	-0.002100000000000004640732242933 	
-0.002000000000000001776356839400 	-0.002000000000000001776356839400 	
-0.001899999999999998911981435867 	-0.001899999999999998911981435867 	
-0.001799999999999996047606032334 	-0.001799999999999996047606032334 	
-0.001700000000000007061018436616 	-0.001700000000000007061018436616 	
-0.001600000000000004196643033083 	-0.001600000000000004196643033083 	
-0.001500000000000001332267629550 	-0.001500000000000001332267629550 	
-0.001399999999999998467892226017 	-0.001399999999999998467892226017 	
-0.001299999999999995603516822484 	-0.001299999999999995603516822484 	
-0.001200000000000006616929226766 	-0.001200000000000006616929226766 	
-0.001100000000000003752553823233 	-0.001100000000000003752553823233 	
-0.001000000000000000888178419700 	-0.001000000000000000888178419700 	
-0.000899999999999998023803016167 	-0.000899999999999998023803016167 	
-0.000799999999999995159427612634 	-0.000799999999999995159427612634 	
-0.000700000000000006172840016916 	-0.000700000000000006172840016916 	
-0.000600000000000003308464613383 	-0.000600000000000003308464613383 	
-0.000500000000000000444089209850 	-0.000500000000000000444089209850 	
-0.000399999999999997579713806317 	-0.000399999999999997579713806317 	
-0.000299999999999994715338402784 	-0.000299999999999994715338402784 	
-0.000200000000000005728750807066 	-0.000200000000000005728750807066 	
-0.000100000000000002864375403533 	-0.000100000000000002864375403533 	
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.000100000000000002864375403533 	0.000100000000000002864375403533 	
0.000200000000000005728750807066 	0.000200000000000005728750807066 	
0.000299999999999994715338402784 	0.000299999999999994715338402784 	
0.000399999999999997579713806317 	0.000399999999999997579713806317 	
0.000500000000000000444089209850 	0.000500000000000000444089209850 	
0.000600000000000003308464613383 	0.000600000000000003308464613383 	
0.000700000000000006172840016916 	0.000700000000000006172840016916 	
0.000799999999999995159427612634 	0.000799999999999995159427612634 	
0.000899999999999998023803016167 	0.000899999999999998023803016167 	
0.001000000000000000888178419700 	0.001000000000000000888178419700 	
0.001100000000000003752553823233 	0.001100000000000003752553823233 	
0.001200000000000006616929226766 	0.001200000000000006616929226766 	
0.001299999999999995603516822484 	0.001299999999999995603516822484 	
0.001399999999999998467892226017 	0.001399999999999998467892226017 	
0.001500000000000001332267629550 	0.001500000000000001332267629550 	
0.001600000000000004196643033083 	0.001600000000000004196643033083 	
0.001700000000000007061018436616 	0.001700000000000007061018436616 	
0.001799999999999996047606032334 	0.001799999999999996047606032334 	
0.001899999999999998911981435867 	0.001899999999999998911981435867 	
0.002000000000000001776356839400 	0.002000000000000001776356839400 	
0.002100000000000004640732242933 	0.002100000000000004640732242933 	
0.002200000000000007505107646466 	0.002200000000000007505107646466 	
0.002299999999999996491695242185 	0.002299999999999996491695242185 	
0.002399999999999999356070645717 	0.002399999999999999356070645717 	
0.002500000000000002220446049250 	0.002500000000000002220446049250 	
0.002600000000000005084821452783 	0.002600000000000005084821452783 	
0.002699999999999994071409048502 	0.002699999999999994071409048502 	
0.002799999999999996935784452035 	0.002799999999999996935784452035 	
0.002899999999999999800159855567 	0.002899999999999999800159855567 	
0.003000000000000002664535259100 	0.003000000000000002664535259100 	
0.003100000000000005528910662633 	0.003100000000000005528910662633 	
0.003199999999999994515498258352 	0.003199999999999994515498258352 	
0.003299999999999997379873661885 	0.003299999999999997379873661885 	
0.003400000000000000244249065418 	0.003400000000000000244249065418 	
0.003500000000000003108624468950 	0.003500000000000003108624468950 	
0.003600000000000005972999872483 	0.003600000000000005972999872483 	
0.003699999999999994959587468202 	0.003699999999999994959587468202 	
0.003799999999999997823962871735 	0.003799999999999997823962871735 	
0.003900000000000000688338275268 	0.003900000000000000688338275268 	
0.004000000000000003552713678801 	0.004000000000000003552713678801 	
0.004100000000000006417089082333 	0.004100000000000006417089082333 	
0.004199999999999995403676678052 	0.004199999999999995403676678052 	
0.004299999999999998268052081585 	0.004299999999999998268052081585 	
0.004400000000000001132427485118 	0.004400000000000001132427485118 	
0.004500000000000003996802888651 	0.004500000000000003996802888651 	
0.004600000000000006861178292183 	0.004600000000000006861178292183 	
0.004699999999999995847765887902 	0.004699999999999995847765887902 	
0.004799999999999998712141291435 	0.004799999999999998712141291435 	
0.004900000000000001576516694968 	0.004900000000000001576516694968 	
0.005000000000000004440892098501 	0.005000000000000004440892098501 	
0.005100000000000007305267502034 	0.005100000000000007305267502034 	
0.005199999999999996291855097752 	0.005199999999999996291855097752 	
0.005299999999999999156230501285 	0.005299999999999999156230501285 	
0.005400000000000002020605904818 	0.005400000000000002020605904818 	
0.005500000000000004884981308351 	0.005500000000000004884981308351 	
0.005600000000000007749356711884 	0.005600000000000007749356711884 	
0.005699999999999996735944307602 	0.005699999999999996735944307602 	
0.005799999999999999600319711135 	0.005799999999999999600319711135 	
0.005900000000000002464695114668 	0.005900000000000002464695114668 	
0.006000000000000005329070518201 	0.006000000000000005329070518201 	
0.006099999999999994315658113919 	0.006099999999999994315658113919 	
0.006199999999999997180033517452 	0.006199999999999997180033517452 	
0.006300000000000000044408920985 	0.006300000000000000044408920985 	
0.006400000000000002908784324518 	0.006400000000000002908784324518 	
0.006500000000000005773159728051 	0.006500000000000005773159728051 	
0.006599999999999994759747323769 	0.006599999999999994759747323769 	
0.006699999999999997624122727302 	0.006699999999999997624122727302 	
0.006800000000000000488498130835 	0.006800000000000000488498130835 	
0.006900000000000003352873534368 	0.006900000000000003352873534368 	
0.007000000000000006217248937901 	0.007000000000000006217248937901 	
0.007099999999999995203836533619 	0.007099999999999995203836533619 	
0.007199999999999998068211937152 	0.007199999999999998068211937152 	
0.007300000000000000932587340685 	0.007300000000000000932587340685 	
0.007400000000000003796962744218 	0.007400000000000003796962744218 	
0.007500000000000006661338147751 	0.007500000000000006661338147751 	
0.007599999999999995647925743469 	0.007599999999999995647925743469 	
0.007699999999999998512301147002 	0.007699999999999998512301147002 	
0.007800000000000001376676550535 	0.007800000000000001376676550535 	
0.007900000000000004241051954068 	0.007900000000000004241051954068 	
0.008000000000000007105427357601 	0.008000000000000007105427357601 	
0.008099999999999996092014953319 	0.008099999999999996092014953319 	
0.008199999999999998956390356852 	0.008199999999999998956390356852 	
0.008300000000000001820765760385 	0.008300000000000001820765760385 	
0.008400000000000004685141163918 	0.008400000000000004685141163918 	
0.008500000000000007549516567451 	0.008500000000000007549516567451 	
0.008599999999999996536104163170 	0.008599999999999996536104163170 	
0.008699999999999999400479566702 	0.008699999999999999400479566702 	
0.008800000000000002264854970235 	0.008800000000000002264854970235 	
0.008900000000000005129230373768 	0.008900000000000005129230373768 	
0.009000000000000007993605777301 	0.009000000000000007993605777301 	
0.009099999999999996980193373020 	0.009099999999999996980193373020 	
0.009199999999999999844568776552 	0.009199999999999999844568776552 	
0.009300000000000002708944180085 	0.009300000000000002708944180085 	
0.009400000000000005573319583618 	0.009400000000000005573319583618 	
0.009499999999999994559907179337 	0.009499999999999994559907179337 	
0.009599999999999997424282582870 	0.009599999999999997424282582870 	
0.009700000000000000288657986403 	0.009700000000000000288657986403 	
0.009800000000000003153033389935 	0.009800000000000003153033389935 	
0.009900000000000006017408793468 	0.009900000000000006017408793468 	
0.009999999999999995003996389187 	0.009999999999999995003996389187 	
0.010099999999999997868371792720 	0.010099999999999997868371792720 	
0.010200000000000000732747196253 	0.010200000000000000732747196253 	
0.010300000000000003597122599786 	0.010300000000000003597122599786 	
0.010400000000000006461498003318 	0.010400000000000006461498003318 	
0.010499999999999995448085599037 	0.010499999999999995448085599037 	
0.010599999999999998312461002570 	0.010599999999999998312461002570 	
0.010700000000000001176836406103 	0.010700000000000001176836406103 	
0.010800000000000004041211809636 	0.010800000000000004041211809636 	
0.010900000000000006905587213168 	0.010900000000000006905587213168 	
0.010999999999999995892174808887 	0.010999999999999995892174808887 	
0.011099999999999998756550212420 	0.011099999999999998756550212420 	
0.011200000000000001620925615953 	0.011200000000000001620925615953 	
0.011300000000000004485301019486 	0.011300000000000004485301019486 	
0.011400000000000007349676423019 	0.011400000000000007349676423019 	
0.011499999999999996336264018737 	0.011499999999999996336264018737 	
0.011599999999999999200639422270 	0.011599999999999999200639422270 	
0.011700000000000002065014825803 	0.011700000000000002065014825803 	
0.011800000000000004929390229336 	0.011800000000000004929390229336 	
0.011900000000000007793765632869 	0.011900000000000007793765632869 	
0.011999999999999996780353228587 	0.011999999999999996780353228587 	
0.012099999999999999644728632120 	0.012099999999999999644728632120 	
0.012200000000000002509104035653 	0.012200000000000002509104035653 	
0.012300000000000005373479439186 	0.012300000000000005373479439186 	
0.012400000000000008237854842719 	0.012400000000000008237854842719 	
0.012499999999999997224442438437 	0.012499999999999997224442438437 	
0.012600000000000000088817841970 	0.012600000000000000088817841970 	
0.012700000000000002953193245503 	0.012700000000000002953193245503 	
0.012800000000000005817568649036 	0.012800000000000005817568649036 	
0.012899999999999994804156244754 	0.012899999999999994804156244754 	
0.012999999999999997668531648287 	0.012999999999999997668531648287 	
0.013100000000000000532907051820 	0.013100000000000000532907051820 	
0.013200000000000003397282455353 	0.013200000000000003397282455353 	
0.013300000000000006261657858886 	0.013300000000000006261657858886 	
0.013399999999999995248245454604 	0.013399999999999995248245454604 	
0.013499999999999998112620858137 	0.013499999999999998112620858137 	
0.013600000000000000976996261670 	0.013600000000000000976996261670 	
0.013700000000000003841371665203 	0.013700000000000003841371665203 	
0.013800000000000006705747068736 	0.013800000000000006705747068736 	
0.013899999999999995692334664454 	0.013899999999999995692334664454 	
0.013999999999999998556710067987 	0.013999999999999998556710067987 	
0.014100000000000001421085471520 	0.014100000000000001421085471520 	
0.014200000000000004285460875053 	0.014200000000000004285460875053 	
0.014300000000000007149836278586 	0.014300000000000007149836278586 	
0.014399999999999996136423874304 	0.014399999999999996136423874304 	
0.014499999999999999000799277837 	0.014499999999999999000799277837 	
0.014600000000000001865174681370 	0.014600000000000001865174681370 	
0.014700000000000004729550084903 	0.014700000000000004729550084903 	
0.014800000000000007593925488436 	0.014800000000000007593925488436 	
0.014899999999999996580513084155 	0.014899999999999996580513084155 	
0.014999999999999999444888487687 	0.014999999999999999444888487687 	
0.015100000000000002309263891220 	0.015100000000000002309263891220 	
0.015200000000000005173639294753 	0.015200000000000005173639294753 	
0.015300000000000008038014698286 	0.015300000000000008038014698286 	
0.015399999999999997024602294005 	0.015399999999999997024602294005 	
0.015499999999999999888977697537 	0.015499999999999999888977697537 	
0.015600000000000002753353101070 	0.015600000000000002753353101070 	
0.015700000000000005617728504603 	0.015700000000000005617728504603 	
0.015799999999999994604316100322 	0.015799999999999994604316100322 	
0.015899999999999997468691503855 	0.015899999999999997468691503855 	
0.016000000000000000333066907388 	0.016000000000000000333066907388 	
0.016100000000000003197442310920 	0.016100000000000003197442310920 	
0.016200000000000006061817714453 	0.016200000000000006061817714453 	
0.016299999999999995048405310172 	0.016299999999999995048405310172 	
0.016399999999999997912780713705 	0.016399999999999997912780713705 	
0.016500000000000000777156117238 	0.016500000000000000777156117238 	
0.016600000000000003641531520771 	0.016600000000000003641531520771 	
0.016700000000000006505906924303 	0.016700000000000006505906924303 	
0.016799999999999995492494520022 	0.016799999999999995492494520022 	
0.016899999999999998356869923555 	0.016899999999999998356869923555 	
0.017000000000000001221245327088 	0.017000000000000001221245327088 	
0.017100000000000004085620730621 	0.017100000000000004085620730621 	
0.017200000000000006949996134153 	0.017200000000000006949996134153 	
0.017299999999999995936583729872 	0.017299999999999995936583729872 	
0.017399999999999998800959133405 	0.017399999999999998800959133405 	
0.017500000000000001665334536938 	0.017500000000000001665334536938 	
0.017600000000000004529709940471 	0.017600000000000004529709940471 	
0.017700000000000007394085344004 	0.017700000000000007394085344004 	
0.017799999999999996380672939722 	0.017799999999999996380672939722 	
0.017899999999999999245048343255 	0.017899999999999999245048343255 	
0.018000000000000002109423746788 	0.018000000000000002109423746788 	
0.018100000000000004973799150321 	0.018100000000000004973799150321 	
0.018200000000000007838174553854 	0.018200000000000007838174553854 	
0.018299999999999996824762149572 	0.018299999999999996824762149572 	
0.018399999999999999689137553105 	0.018399999999999999689137553105 	
0.018500000000000002553512956638 	0.018500000000000002553512956638 	
0.018600000000000005417888360171 	0.018600000000000005417888360171 	
0.018700000000000008282263763704 	0.018700000000000008282263763704 	
0.018799999999999997268851359422 	0.018799999999999997268851359422 	
0.018900000000000000133226762955 	0.018900000000000000133226762955 	
0.019000000000000002997602166488 	0.019000000000000002997602166488 	
0.019100000000000005861977570021 	0.019100000000000005861977570021 	
0.019199999999999994848565165739 	0.019199999999999994848565165739 	
0.019299999999999997712940569272 	0.019299999999999997712940569272 	
0.019400000000000000577315972805 	0.019400000000000000577315972805 	
0.019500000000000003441691376338 	0.019500000000000003441691376338 	
0.019600000000000006306066779871 	0.019600000000000006306066779871 	
0.019699999999999995292654375589 	0.019699999999999995292654375589 	
0.019799999999999998157029779122 	0.019799999999999998157029779122 	
0.019900000000000001021405182655 	0.019900000000000001021405182655 	
0.020000000000000003885780586188 	0.020000000000000003885780586188 	
0.020100000000000006750155989721 	0.020100000000000006750155989721 	
0.020199999999999995736743585439 	0.020199999999999995736743585439 	
0.020299999999999998601118988972 	0.020299999999999998601118988972 	
0.020400000000000001465494392505 	0.020400000000000001465494392505 	
0.020500000000000004329869796038 	0.020500000000000004329869796038 	
0.020600000000000007194245199571 	0.020600000000000007194245199571 	
0.020699999999999996180832795289 	0.020699999999999996180832795289 	
0.020799999999999999045208198822 	0.020799999999999999045208198822 	
0.020900000000000001909583602355 	0.020900000000000001909583602355 	
0.021000000000000004773959005888 	0.021000000000000004773959005888 	
0.021100000000000007638334409421 	0.021100000000000007638334409421 	
0.021199999999999996624922005140 	0.021199999999999996624922005140 	
0.021299999999999999489297408672 	0.021299999999999999489297408672 	
0.021400000000000002353672812205 	0.021400000000000002353672812205 	
0.021500000000000005218048215738 	0.021500000000000005218048215738 	
0.021600000000000008082423619271 	0.021600000000000008082423619271 	
0.021699999999999997069011214990 	0.021699999999999997069011214990 	
0.021799999999999999933386618522 	0.021799999999999999933386618522 	
0.021900000000000002797762022055 	0.021900000000000002797762022055 	
0.022000000000000005662137425588 	0.022000000000000005662137425588 	
0.022100000000000008526512829121 	0.022100000000000008526512829121 	
0.022199999999999997513100424840 	0.022199999999999997513100424840 	
0.022300000000000000377475828373 	0.022300000000000000377475828373 	
0.022400000000000003241851231905 	0.022400000000000003241851231905 	
0.022500000000000006106226635438 	0.022500000000000006106226635438 	
0.022599999999999995092814231157 	0.022599999999999995092814231157 	
0.022699999999999997957189634690 	0.022699999999999997957189634690 	
0.022800000000000000821565038223 	0.022800000000000000821565038223 	
0.022900000000000003685940441756 	0.022900000000000003685940441756 	
0.023000000000000006550315845288 	0.023000000000000006550315845288 	
0.023099999999999995536903441007 	0.023099999999999995536903441007 	
0.023199999999999998401278844540 	0.023199999999999998401278844540 	
0.023300000000000001265654248073 	0.023300000000000001265654248073 	
0.023400000000000004130029651606 	0.023400000000000004130029651606 	
0.023500000000000006994405055138 	0.023500000000000006994405055138 	
0.023599999999999995980992650857 	0.023599999999999995980992650857 	
0.023699999999999998845368054390 	0.023699999999999998845368054390 	
0.023800000000000001709743457923 	0.023800000000000001709743457923 	
0.023900000000000004574118861456 	0.023900000000000004574118861456 	
0.024000000000000007438494264989 	0.024000000000000007438494264989 	
0.024099999999999996425081860707 	0.024099999999999996425081860707 	
0.024199999999999999289457264240 	0.024199999999999999289457264240 	
0.024300000000000002153832667773 	0.024300000000000002153832667773 	
0.024400000000000005018208071306 	0.024400000000000005018208071306 	
0.024500000000000007882583474839 	0.024500000000000007882583474839 	
0.024599999999999996869171070557 	0.024599999999999996869171070557 	
0.024699999999999999733546474090 	0.024699999999999999733546474090 	
0.024800000000000002597921877623 	0.024800000000000002597921877623 	
0.024900000000000005462297281156 	0.024900000000000005462297281156 	
0.025000000000000008326672684689 	0.025000000000000008326672684689 	
0.025099999999999997313260280407 	0.025099999999999997313260280407 	
0.025200000000000000177635683940 	0.025200000000000000177635683940 	
0.025300000000000003042011087473 	0.025300000000000003042011087473 	
0.025400000000000005906386491006 	0.025400000000000005906386491006 	
0.025500000000000008770761894539 	0.025500000000000008770761894539 	
0.025599999999999997757349490257 	0.025599999999999997757349490257 	
0.025700000000000000621724893790 	0.025700000000000000621724893790 	
0.025800000000000003486100297323 	0.025800000000000003486100297323 	
0.025900000000000006350475700856 	0.025900000000000006350475700856 	
0.025999999999999995337063296574 	0.025999999999999995337063296574 	
0.026099999999999998201438700107 	0.026099999999999998201438700107 	
0.026200000000000001065814103640 	0.026200000000000001065814103640 	
0.026300000000000003930189507173 	0.026300000000000003930189507173 	
0.026400000000000006794564910706 	0.026400000000000006794564910706 	
0.026499999999999995781152506424 	0.026499999999999995781152506424 	
0.026599999999999998645527909957 	0.026599999999999998645527909957 	
0.026700000000000001509903313490 	0.026700000000000001509903313490 	
0.026800000000000004374278717023 	0.026800000000000004374278717023 	
0.026900000000000007238654120556 	0.026900000000000007238654120556 	
0.026999999999999996225241716274 	0.026999999999999996225241716274 	
0.027099999999999999089617119807 	0.027099999999999999089617119807 	
0.027200000000000001953992523340 	0.027200000000000001953992523340 	
0.027300000000000004818367926873 	0.027300000000000004818367926873 	
0.027400000000000007682743330406 	0.027400000000000007682743330406 	
0.027499999999999996669330926125 	0.027499999999999996669330926125 	
0.027599999999999999533706329657 	0.027599999999999999533706329657 	
0.027700000000000002398081733190 	0.027700000000000002398081733190 	
0.027800000000000005262457136723 	0.027800000000000005262457136723 	
0.027900000000000008126832540256 	0.027900000000000008126832540256 	
0.027999999999999997113420135975 	0.027999999999999997113420135975 	
0.028099999999999999977795539507 	0.028099999999999999977795539507 	
0.028200000000000002842170943040 	0.028200000000000002842170943040 	
0.028300000000000005706546346573 	0.028300000000000005706546346573 	
0.028400000000000008570921750106 	0.028400000000000008570921750106 	
0.028499999999999997557509345825 	0.028499999999999997557509345825 	
0.028600000000000000421884749358 	0.028600000000000000421884749358 	
0.028700000000000003286260152890 	0.028700000000000003286260152890 	
0.028800000000000006150635556423 	0.028800000000000006150635556423 	
0.028900000000000009015010959956 	0.028900000000000009015010959956 	
0.028999999999999998001598555675 	0.028999999999999998001598555675 	
0.029100000000000000865973959208 	0.029100000000000000865973959208 	
0.029200000000000003730349362741 	0.029200000000000003730349362741 	
0.029300000000000006594724766273 	0.029300000000000006594724766273 	
0.029399999999999995581312361992 	0.029399999999999995581312361992 	
0.029499999999999998445687765525 	0.029499999999999998445687765525 	
0.029600000000000001310063169058 	0.029600000000000001310063169058 	
0.029700000000000004174438572591 	0.029700000000000004174438572591 	
0.029800000000000007038813976123 	0.029800000000000007038813976123 	
0.029899999999999996025401571842 	0.029899999999999996025401571842 	
0.029999999999999998889776975375 	0.000000000000000000000000000000 	
0.030100000000000001754152378908 	0.000000000000000000000000000000 	
0.030200000000000004618527782441 	0.000000000000000000000000000000 	
0.030300000000000007482903185974 	0.000000000000000000000000000000 	
0.030399999999999996469490781692 	0.000000000000000000000000000000 	
0.030499999999999999333866185225 	0.000000000000000000000000000000 	
0.030600000000000002198241588758 	0.000000000000000000000000000000 	
0.030700000000000005062616992291 	0.000000000000000000000000000000 	
0.030800000000000007926992395824 	0.000000000000000000000000000000 	
0.030899999999999996913579991542 	0.000000000000000000000000000000 	
0.030999999999999999777955395075 	0.000000000000000000000000000000 	
0.031100000000000002642330798608 	0.000000000000000000000000000000 	
0.031200000000000005506706202141 	0.000000000000000000000000000000 	
0.031300000000000008371081605674 	0.000000000000000000000000000000 	
0.031399999999999997357669201392 	0.000000000000000000000000000000 	
0.031500000000000000222044604925 	0.000000000000000000000000000000 	
0.031600000000000003086420008458 	0.000000000000000000000000000000 	
0.031700000000000005950795411991 	0.000000000000000000000000000000 	
0.031800000000000008815170815524 	0.000000000000000000000000000000 	
0.031899999999999997801758411242 	0.000000000000000000000000000000 	
0.032000000000000000666133814775 	0.000000000000000000000000000000 	
0.032100000000000003530509218308 	0.000000000000000000000000000000 	
0.032200000000000006394884621841 	0.000000000000000000000000000000 	
0.032299999999999995381472217559 	0.000000000000000000000000000000 	
0.032399999999999998245847621092 	0.000000000000000000000000000000 	
0.032500000000000001110223024625 	0.000000000000000000000000000000 	
0.032600000000000003974598428158 	0.000000000000000000000000000000 	
0.032700000000000006838973831691 	0.000000000000000000000000000000 	
0.032799999999999995825561427409 	0.000000000000000000000000000000 	
0.032899999999999998689936830942 	0.000000000000000000000000000000 	
0.033000000000000001554312234475 	0.000000000000000000000000000000 	
0.033100000000000004418687638008 	0.000000000000000000000000000000 	
0.033200000000000007283063041541 	0.000000000000000000000000000000 	
0.033299999999999996269650637259 	0.000000000000000000000000000000 	
0.033399999999999999134026040792 	0.000000000000000000000000000000 	
0.033500000000000001998401444325 	0.000000000000000000000000000000 	
0.033600000000000004862776847858 	0.000000000000000000000000000000 	
0.033700000000000007727152251391 	0.000000000000000000000000000000 	
0.033799999999999996713739847110 	0.000000000000000000000000000000 	
0.033899999999999999578115250642 	0.000000000000000000000000000000 	
0.034000000000000002442490654175 	0.000000000000000000000000000000 	
0.034100000000000005306866057708 	0.000000000000000000000000000000 	
0.034200000000000008171241461241 	0.000000000000000000000000000000 	
0.034299999999999997157829056960 	0.000000000000000000000000000000 	
0.034400000000000000022204460493 	0.000000000000000000000000000000 	
0.034500000000000002886579864025 	0.000000000000000000000000000000 	
0.034600000000000005750955267558 	0.000000000000000000000000000000 	
0.034700000000000008615330671091 	0.000000000000000000000000000000 	
0.034799999999999997601918266810 	0.000000000000000000000000000000 	
0.034900000000000000466293670343 	0.000000000000000000000000000000 	
0.035000000000000003330669073875 	0.000000000000000000000000000000 	
0.035100000000000006195044477408 	0.000000000000000000000000000000 	
0.035200000000000009059419880941 	0.000000000000000000000000000000 	
0.035299999999999998046007476660 	0.000000000000000000000000000000 	
0.035400000000000000910382880193 	0.000000000000000000000000000000 	
0.035500000000000003774758283726 	0.000000000000000000000000000000 	
0.035600000000000006639133687258 	0.000000000000000000000000000000 	
0.035699999999999995625721282977 	0.000000000000000000000000000000 	
0.035799999999999998490096686510 	0.000000000000000000000000000000 	
0.035900000000000001354472090043 	0.000000000000000000000000000000 	
0.036000000000000004218847493576 	0.000000000000000000000000000000 	
0.036100000000000007083222897108 	0.000000000000000000000000000000 	
0.036199999999999996069810492827 	0.000000000000000000000000000000 	
0.036299999999999998934185896360 	0.000000000000000000000000000000 	
0.036400000000000001798561299893 	0.000000000000000000000000000000 	
0.036500000000000004662936703426 	0.000000000000000000000000000000 	
0.036600000000000007527312106959 	0.000000000000000000000000000000 	
0.036699999999999996513899702677 	0.000000000000000000000000000000 	
0.036799999999999999378275106210 	0.000000000000000000000000000000 	
0.036900000000000002242650509743 	0.000000000000000000000000000000 	
0.037000000000000005107025913276 	0.000000000000000000000000000000 	
0.037100000000000007971401316809 	0.000000000000000000000000000000 	
0.037199999999999996957988912527 	0.000000000000000000000000000000 	
0.037299999999999999822364316060 	0.000000000000000000000000000000 	
0.037400000000000002686739719593 	0.000000000000000000000000000000 	
0.037500000000000005551115123126 	0.000000000000000000000000000000 	
0.037600000000000001476596622751 	0.000000000000000000000000000000 	
0.037700000000000004340972026284 	0.000000000000000000000000000000 	
0.037800000000000000266453525910 	0.000000000000000000000000000000 	
0.037900000000000003130828929443 	0.000000000000000000000000000000 	
0.038000000000000005995204332976 	0.000000000000000000000000000000 	
0.038100000000000001920685832602 	0.000000000000000000000000000000 	
0.038200000000000004785061236134 	0.000000000000000000000000000000 	
0.038300000000000000710542735760 	0.000000000000000000000000000000 	
0.038400000000000003574918139293 	0.000000000000000000000000000000 	
0.038499999999999999500399638919 	0.000000000000000000000000000000 	
0.038600000000000002364775042452 	0.000000000000000000000000000000 	
0.038700000000000005229150445984 	0.000000000000000000000000000000 	
0.038800000000000001154631945610 	0.000000000000000000000000000000 	
0.038900000000000004019007349143 	0.000000000000000000000000000000 	
0.038999999999999999944488848769 	0.000000000000000000000000000000 	
0.039100000000000002808864252302 	0.000000000000000000000000000000 	
0.039200000000000005673239655835 	0.000000000000000000000000000000 	
0.039300000000000001598721155460 	0.000000000000000000000000000000 	
0.039400000000000004463096558993 	0.000000000000000000000000000000 	
0.039500000000000000388578058619 	0.000000000000000000000000000000 	
0.039600000000000003252953462152 	0.000000000000000000000000000000 	
0.039700000000000006117328865685 	0.000000000000000000000000000000 	
0.039800000000000002042810365310 	0.000000000000000000000000000000 	
0.039900000000000004907185768843 	0.000000000000000000000000000000 	
0.040000000000000000832667268469 	0.000000000000000000000000000000 	
0.040100000000000003697042672002 	0.000000000000000000000000000000 	
0.040199999999999999622524171627 	0.000000000000000000000000000000 	
0.040300000000000002486899575160 	0.000000000000000000000000000000 	
0.040400000000000005351274978693 	0.000000000000000000000000000000 	
0.040500000000000001276756478319 	0.000000000000000000000000000000 	
0.040600000000000004141131881852 	0.000000000000000000000000000000 	
0.040700000000000000066613381478 	0.000000000000000000000000000000 	
0.040800000000000002930988785010 	0.000000000000000000000000000000 	
0.040900000000000005795364188543 	0.000000000000000000000000000000 	
0.041000000000000001720845688169 	0.000000000000000000000000000000 	
0.041100000000000004585221091702 	0.000000000000000000000000000000 	
0.041200000000000000510702591328 	0.000000000000000000000000000000 	
0.041300000000000003375077994860 	0.000000000000000000000000000000 	
0.041399999999999999300559494486 	0.000000000000000000000000000000 	
0.041500000000000002164934898019 	0.000000000000000000000000000000 	
0.041600000000000005029310301552 	0.000000000000000000000000000000 	
0.041700000000000000954791801178 	0.000000000000000000000000000000 	
0.041800000000000003819167204711 	0.000000000000000000000000000000 	
0.041899999999999999744648704336 	0.000000000000000000000000000000 	
0.042000000000000002609024107869 	0.000000000000000000000000000000 	
0.042100000000000005473399511402 	0.000000000000000000000000000000 	
0.042200000000000001398881011028 	0.000000000000000000000000000000 	
0.042300000000000004263256414561 	0.000000000000000000000000000000 	
0.042400000000000000188737914186 	0.000000000000000000000000000000 	
0.042500000000000003053113317719 	0.000000000000000000000000000000 	
0.042600000000000005917488721252 	0.000000000000000000000000000000 	
0.042700000000000001842970220878 	0.000000000000000000000000000000 	
0.042800000000000004707345624411 	0.000000000000000000000000000000 	
0.042900000000000000632827124036 	0.000000000000000000000000000000 	
0.043000000000000003497202527569 	0.000000000000000000000000000000 	
0.043099999999999999422684027195 	0.000000000000000000000000000000 	
0.043200000000000002287059430728 	0.000000000000000000000000000000 	
0.043300000000000005151434834261 	0.000000000000000000000000000000 	
0.043400000000000001076916333886 	0.000000000000000000000000000000 	
0.043500000000000003941291737419 	0.000000000000000000000000000000 	
0.043599999999999999866773237045 	0.000000000000000000000000000000 	
0.043700000000000002731148640578 	0.000000000000000000000000000000 	
0.043800000000000005595524044111 	0.000000000000000000000000000000 	
0.043900000000000001521005543736 	0.000000000000000000000000000000 	
0.044000000000000004385380947269 	0.000000000000000000000000000000 	
0.044100000000000000310862446895 	0.000000000000000000000000000000 	
0.044200000000000003175237850428 	0.000000000000000000000000000000 	
0.044300000000000006039613253961 	0.000000000000000000000000000000 	
0.044400000000000001965094753587 	0.000000000000000000000000000000 	
0.044500000000000004829470157119 	0.000000000000000000000000000000 	
0.044600000000000000754951656745 	0.000000000000000000000000000000 	
0.044700000000000003619327060278 	0.000000000000000000000000000000 	
0.044799999999999999544808559904 	0.000000000000000000000000000000 	
0.044900000000000002409183963437 	0.000000000000000000000000000000 	
0.045000000000000005273559366969 	0.000000000000000000000000000000 	
0.045100000000000001199040866595 	0.000000000000000000000000000000 	
0.045200000000000004063416270128 	0.000000000000000000000000000000 	
0.045299999999999999988897769754 	0.000000000000000000000000000000 	
0.045400000000000002853273173287 	0.000000000000000000000000000000 	
0.045500000000000005717648576820 	0.000000000000000000000000000000 	
0.045600000000000001643130076445 	0.000000000000000000000000000000 	
0.045700000000000004507505479978 	0.000000000000000000000000000000 	
0.045800000000000000432986979604 	0.000000000000000000000000000000 	
0.045900000000000003297362383137 	0.000000000000000000000000000000 	
0.046000000000000006161737786670 	0.000000000000000000000000000000 	
0.046100000000000002087219286295 	0.000000000000000000000000000000 	
0.046200000000000004951594689828 	0.000000000000000000000000000000 	
0.046300000000000000877076189454 	0.000000000000000000000000000000 	
0.046400000000000003741451592987 	0.000000000000000000000000000000 	
0.046499999999999999666933092612 	0.000000000000000000000000000000 	
0.046600000000000002531308496145 	0.000000000000000000000000000000 	
0.046700000000000005395683899678 	0.000000000000000000000000000000 	
0.046800000000000001321165399304 	0.000000000000000000000000000000 	
0.046900000000000004185540802837 	0.000000000000000000000000000000 	
0.047000000000000000111022302463 	0.000000000000000000000000000000 	
0.047100000000000002975397705995 	0.000000000000000000000000000000 	
0.047200000000000005839773109528 	0.000000000000000000000000000000 	
0.047300000000000001765254609154 	0.000000000000000000000000000000 	
0.047400000000000004629630012687 	0.000000000000000000000000000000 	
0.047500000000000000555111512313 	0.000000000000000000000000000000 	
0.047600000000000003419486915845 	0.000000000000000000000000000000 	
0.047700000000000006283862319378 	0.000000000000000000000000000000 	
0.047800000000000002209343819004 	0.000000000000000000000000000000 	
0.047900000000000005073719222537 	0.000000000000000000000000000000 	
0.048000000000000000999200722163 	0.000000000000000000000000000000 	
0.048100000000000003863576125696 	0.000000000000000000000000000000 	
0.048199999999999999789057625321 	0.000000000000000000000000000000 	
0.048300000000000002653433028854 	0.000000000000000000000000000000 	
0.048400000000000005517808432387 	0.000000000000000000000000000000 	
0.048500000000000001443289932013 	0.000000000000000000000000000000 	
0.048600000000000004307665335546 	0.000000000000000000000000000000 	
0.048700000000000000233146835171 	0.000000000000000000000000000000 	
0.048800000000000003097522238704 	0.000000000000000000000000000000 	
0.048900000000000005961897642237 	0.000000000000000000000000000000 	
0.049000000000000001887379141863 	0.000000000000000000000000000000 	
0.049100000000000004751754545396 	0.000000000000000000000000000000 	
0.049200000000000000677236045021 	0.000000000000000000000000000000 	
0.049300000000000003541611448554 	0.000000000000000000000000000000 	
0.049400000000000006405986852087 	0.000000000000000000000000000000 	
0.049500000000000002331468351713 	0.000000000000000000000000000000 	
0.049600000000000005195843755246 	0.000000000000000000000000000000 	
0.049700000000000001121325254871 	0.000000000000000000000000000000 	
0.049800000000000003985700658404 	0.000000000000000000000000000000 	
0.049899999999999999911182158030 	0.000000000000000000000000000000 	
0.050000000000000002775557561563 	0.000000000000000000000000000000 	
0.050100000000000005639932965096 	0.000000000000000000000000000000 	
0.050200000000000001565414464721 	0.000000000000000000000000000000 	
0.050300000000000004429789868254 	0.000000000000000000000000000000 	
0.050400000000000000355271367880 	0.000000000000000000000000000000 	
0.050500000000000003219646771413 	0.000000000000000000000000000000 	
0.050600000000000006084022174946 	0.000000000000000000000000000000 	
0.050700000000000002009503674572 	0.000000000000000000000000000000 	
0.050800000000000004873879078104 	0.000000000000000000000000000000 	
0.050900000000000000799360577730 	0.000000000000000000000000000000 	
0.051000000000000003663735981263 	0.000000000000000000000000000000 	
0.051100000000000006528111384796 	0.000000000000000000000000000000 	
0.051200000000000002453592884422 	0.000000000000000000000000000000 	
0.051300000000000005317968287954 	0.000000000000000000000000000000 	
0.051400000000000001243449787580 	0.000000000000000000000000000000 	
0.051500000000000004107825191113 	0.000000000000000000000000000000 	
0.051600000000000000033306690739 	0.000000000000000000000000000000 	
0.051700000000000002897682094272 	0.000000000000000000000000000000 	
0.051800000000000005762057497805 	0.000000000000000000000000000000 	
0.051900000000000001687538997430 	0.000000000000000000000000000000 	
0.052000000000000004551914400963 	0.000000000000000000000000000000 	
0.052100000000000000477395900589 	0.000000000000000000000000000000 	
0.052200000000000003341771304122 	0.000000000000000000000000000000 	
0.052300000000000006206146707655 	0.000000000000000000000000000000 	
0.052400000000000002131628207280 	0.000000000000000000000000000000 	
0.052500000000000004996003610813 	0.000000000000000000000000000000 	
0.052600000000000000921485110439 	0.000000000000000000000000000000 	
0.052700000000000003785860513972 	0.000000000000000000000000000000 	
0.052800000000000006650235917505 	0.000000000000000000000000000000 	
0.052900000000000002575717417130 	0.000000000000000000000000000000 	
0.053000000000000005440092820663 	0.000000000000000000000000000000 	
0.053100000000000001365574320289 	0.000000000000000000000000000000 	
0.053200000000000004229949723822 	0.000000000000000000000000000000 	
0.053300000000000000155431223448 	0.000000000000000000000000000000 	
0.053400000000000003019806626980 	0.000000000000000000000000000000 	
0.053500000000000005884182030513 	0.000000000000000000000000000000 	
0.053600000000000001809663530139 	0.000000000000000000000000000000 	
0.053700000000000004674038933672 	0.000000000000000000000000000000 	
0.053800000000000000599520433298 	0.000000000000000000000000000000 	
0.053900000000000003463895836830 	0.000000000000000000000000000000 	
0.054000000000000006328271240363 	0.000000000000000000000000000000 	
0.054100000000000002253752739989 	0.000000000000000000000000000000 	
0.054200000000000005118128143522 	0.000000000000000000000000000000 	
0.054300000000000001043609643148 	0.000000000000000000000000000000 	
0.054400000000000003907985046681 	0.000000000000000000000000000000 	
0.054500000000000006772360450213 	0.000000000000000000000000000000 	
0.054600000000000002697841949839 	0.000000000000000000000000000000 	
0.054700000000000005562217353372 	0.000000000000000000000000000000 	
0.054800000000000001487698852998 	0.000000000000000000000000000000 	
0.054900000000000004352074256531 	0.000000000000000000000000000000 	
0.055000000000000000277555756156 	0.000000000000000000000000000000 	
0.055100000000000003141931159689 	0.000000000000000000000000000000 	
0.055200000000000006006306563222 	0.000000000000000000000000000000 	
0.055300000000000001931788062848 	0.000000000000000000000000000000 	
0.055400000000000004796163466381 	0.000000000000000000000000000000 	
0.055500000000000000721644966006 	0.000000000000000000000000000000 	
0.055600000000000003586020369539 	0.000000000000000000000000000000 	
0.055700000000000006450395773072 	0.000000000000000000000000000000 	
0.055800000000000002375877272698 	0.000000000000000000000000000000 	
0.055900000000000005240252676231 	0.000000000000000000000000000000 	
0.056000000000000001165734175856 	0.000000000000000000000000000000 	
0.056100000000000004030109579389 	0.000000000000000000000000000000 	
0.056200000000000006894484982922 	0.000000000000000000000000000000 	
0.056300000000000002819966482548 	0.000000000000000000000000000000 	
0.056400000000000005684341886081 	0.000000000000000000000000000000 	
0.056500000000000001609823385706 	0.000000000000000000000000000000 	
0.056600000000000004474198789239 	0.000000000000000000000000000000 	
0.056700000000000000399680288865 	0.000000000000000000000000000000 	
0.056800000000000003264055692398 	0.000000000000000000000000000000 	
0.056900000000000006128431095931 	0.000000000000000000000000000000 	
0.057000000000000002053912595557 	0.000000000000000000000000000000 	
0.057100000000000004918287999089 	0.000000000000000000000000000000 	
0.057200000000000000843769498715 	0.000000000000000000000000000000 	
0.057300000000000003708144902248 	0.000000000000000000000000000000 	
0.057400000000000006572520305781 	0.000000000000000000000000000000 	
0.057500000000000002498001805407 	0.000000000000000000000000000000 	
0.057600000000000005362377208940 	0.000000000000000000000000000000 	
0.057700000000000001287858708565 	0.000000000000000000000000000000 	
0.057800000000000004152234112098 	0.000000000000000000000000000000 	
0.057900000000000000077715611724 	0.000000000000000000000000000000 	
0.058000000000000002942091015257 	0.000000000000000000000000000000 	
0.058100000000000005806466418790 	0.000000000000000000000000000000 	
0.058200000000000001731947918415 	0.000000000000000000000000000000 	
0.058300000000000004596323321948 	0.000000000000000000000000000000 	
0.058400000000000000521804821574 	0.000000000000000000000000000000 	
0.058500000000000003386180225107 	0.000000000000000000000000000000 	
0.058600000000000006250555628640 	0.000000000000000000000000000000 	
0.058700000000000002176037128265 	0.000000000000000000000000000000 	
0.058800000000000005040412531798 	0.000000000000000000000000000000 	
0.058900000000000000965894031424 	0.000000000000000000000000000000 	
0.059000000000000003830269434957 	0.000000000000000000000000000000 	
0.059100000000000006694644838490 	0.000000000000000000000000000000 	
0.059200000000000002620126338115 	0.000000000000000000000000000000 	
0.059300000000000005484501741648 	0.000000000000000000000000000000 	
0.059400000000000001409983241274 	0.000000000000000000000000000000 	
0.059500000000000004274358644807 	0.000000000000000000000000000000 	
0.059600000000000000199840144433 	0.000000000000000000000000000000 	
0.059700000000000003064215547965 	0.000000000000000000000000000000 	
0.059800000000000005928590951498 	0.000000000000000000000000000000 	
0.059900000000000001854072451124 	0.000000000000000000000000000000 	
0.060000000000000004718447854657 	0.000000000000000000000000000000 	
0.060100000000000000643929354283 	0.000000000000000000000000000000 	
0.060200000000000003508304757815 	0.000000000000000000000000000000 	
0.060300000000000006372680161348 	0.000000000000000000000000000000 	
0.060400000000000002298161660974 	0.000000000000000000000000000000 	
0.060500000000000005162537064507 	0.000000000000000000000000000000 	
0.060600000000000001088018564133 	0.000000000000000000000000000000 	
0.060700000000000003952393967666 	0.000000000000000000000000000000 	
0.060800000000000006816769371198 	0.000000000000000000000000000000 	
0.060900000000000002742250870824 	0.000000000000000000000000000000 	
0.061000000000000005606626274357 	0.000000000000000000000000000000 	
0.061100000000000001532107773983 	0.000000000000000000000000000000 	
0.061200000000000004396483177516 	0.000000000000000000000000000000 	
0.061300000000000000321964677141 	0.000000000000000000000000000000 	
0.061400000000000003186340080674 	0.000000000000000000000000000000 	
0.061500000000000006050715484207 	0.000000000000000000000000000000 	
0.061600000000000001976196983833 	0.000000000000000000000000000000 	
0.061700000000000004840572387366 	0.000000000000000000000000000000 	
0.061800000000000000766053886991 	0.000000000000000000000000000000 	
0.061900000000000003630429290524 	0.000000000000000000000000000000 	
0.062000000000000006494804694057 	0.000000000000000000000000000000 	
0.062100000000000002420286193683 	0.000000000000000000000000000000 	
0.062200000000000005284661597216 	0.000000000000000000000000000000 	
0.062300000000000001210143096841 	0.000000000000000000000000000000 	
0.062400000000000004074518500374 	0.000000000000000000000000000000 	
0.062500000000000000000000000000 	0.000000000000000000000000000000 	
0.062600000000000002864375403533 	0.000000000000000000000000000000 	
0.062700000000000005728750807066 	0.000000000000000000000000000000 	
0.062799999999999994715338402784 	0.000000000000000000000000000000 	
0.062900000000000011457501614132 	0.000000000000000000000000000000 	
0.063000000000000000444089209850 	0.000000000000000000000000000000 	
0.063100000000000003308464613383 	0.000000000000000000000000000000 	
0.063200000000000006172840016916 	0.000000000000000000000000000000 	
0.063299999999999995159427612634 	0.000000000000000000000000000000 	
0.063400000000000011901590823982 	0.000000000000000000000000000000 	
0.063500000000000000888178419700 	0.000000000000000000000000000000 	
0.063600000000000003752553823233 	0.000000000000000000000000000000 	
0.063700000000000006616929226766 	0.000000000000000000000000000000 	
0.063799999999999995603516822484 	0.000000000000000000000000000000 	
0.063900000000000012345680033832 	0.000000000000000000000000000000 	
0.064000000000000001332267629550 	0.000000000000000000000000000000 	
0.064100000000000004196643033083 	0.000000000000000000000000000000 	
0.064200000000000007061018436616 	0.000000000000000000000000000000 	
0.064299999999999996047606032334 	0.000000000000000000000000000000 	
0.064400000000000012789769243682 	0.000000000000000000000000000000 	
0.064500000000000001776356839400 	0.000000000000000000000000000000 	
0.064600000000000004640732242933 	0.000000000000000000000000000000 	
0.064700000000000007505107646466 	0.000000000000000000000000000000 	
0.064799999999999996491695242185 	0.000000000000000000000000000000 	
0.064900000000000013233858453532 	0.000000000000000000000000000000 	
0.065000000000000002220446049250 	0.000000000000000000000000000000 	
0.065100000000000005084821452783 	0.000000000000000000000000000000 	
0.065200000000000007949196856316 	0.000000000000000000000000000000 	
0.065299999999999996935784452035 	0.000000000000000000000000000000 	
0.065400000000000013677947663382 	0.000000000000000000000000000000 	
0.065500000000000002664535259100 	0.000000000000000000000000000000 	
0.065600000000000005528910662633 	0.000000000000000000000000000000 	
0.065700000000000008393286066166 	0.000000000000000000000000000000 	
0.065799999999999997379873661885 	0.000000000000000000000000000000 	
0.065900000000000014122036873232 	0.000000000000000000000000000000 	
0.066000000000000003108624468950 	0.000000000000000000000000000000 	
0.066100000000000005972999872483 	0.000000000000000000000000000000 	
0.066200000000000008837375276016 	0.000000000000000000000000000000 	
0.066299999999999997823962871735 	0.000000000000000000000000000000 	
0.066400000000000000688338275268 	0.000000000000000000000000000000 	
0.066500000000000003552713678801 	0.000000000000000000000000000000 	
0.066600000000000006417089082333 	0.000000000000000000000000000000 	
0.066700000000000009281464485866 	0.000000000000000000000000000000 	
0.066799999999999998268052081585 	0.000000000000000000000000000000 	
0.066900000000000001132427485118 	0.000000000000000000000000000000 	
0.067000000000000003996802888651 	0.000000000000000000000000000000 	
0.067100000000000006861178292183 	0.000000000000000000000000000000 	
0.067200000000000009725553695716 	0.000000000000000000000000000000 	
0.067299999999999998712141291435 	0.000000000000000000000000000000 	
0.067400000000000001576516694968 	0.000000000000000000000000000000 	
0.067500000000000004440892098501 	0.000000000000000000000000000000 	
0.067600000000000007305267502034 	0.000000000000000000000000000000 	
0.067700000000000010169642905566 	0.000000000000000000000000000000 	
0.067799999999999999156230501285 	0.000000000000000000000000000000 	
0.067900000000000002020605904818 	0.000000000000000000000000000000 	
0.068000000000000004884981308351 	0.000000000000000000000000000000 	
0.068099999999999993871568904069 	0.000000000000000000000000000000 	
0.068200000000000010613732115416 	0.000000000000000000000000000000 	
0.068299999999999999600319711135 	0.000000000000000000000000000000 	
0.068400000000000002464695114668 	0.000000000000000000000000000000 	
0.068500000000000005329070518201 	0.000000000000000000000000000000 	
0.068599999999999994315658113919 	0.000000000000000000000000000000 	
0.068700000000000011057821325267 	0.000000000000000000000000000000 	
0.068800000000000000044408920985 	0.000000000000000000000000000000 	
0.068900000000000002908784324518 	0.000000000000000000000000000000 	
0.069000000000000005773159728051 	0.000000000000000000000000000000 	
0.069100000000000008637535131584 	0.000000000000000000000000000000 	
0.069200000000000011501910535117 	0.000000000000000000000000000000 	
0.069300000000000000488498130835 	0.000000000000000000000000000000 	
0.069400000000000003352873534368 	0.000000000000000000000000000000 	
0.069500000000000006217248937901 	0.000000000000000000000000000000 	
0.069600000000000009081624341434 	0.000000000000000000000000000000 	
0.069700000000000011945999744967 	0.000000000000000000000000000000 	
0.069800000000000000932587340685 	0.000000000000000000000000000000 	
0.069900000000000003796962744218 	0.000000000000000000000000000000 	
0.070000000000000006661338147751 	0.000000000000000000000000000000 	
0.070099999999999995647925743469 	0.000000000000000000000000000000 	
0.070200000000000012390088954817 	0.000000000000000000000000000000 	
0.070300000000000001376676550535 	0.000000000000000000000000000000 	
0.070400000000000004241051954068 	0.000000000000000000000000000000 	
0.070500000000000007105427357601 	0.000000000000000000000000000000 	
0.070599999999999996092014953319 	0.000000000000000000000000000000 	
0.070699999999999998956390356852 	0.000000000000000000000000000000 	
0.070800000000000001820765760385 	0.000000000000000000000000000000 	
0.070900000000000004685141163918 	0.000000000000000000000000000000 	
0.071000000000000007549516567451 	0.000000000000000000000000000000 	
0.071099999999999996536104163170 	0.000000000000000000000000000000 	
0.071199999999999999400479566702 	0.000000000000000000000000000000 	
0.071300000000000002264854970235 	0.000000000000000000000000000000 	
0.071400000000000005129230373768 	0.000000000000000000000000000000 	
0.071500000000000007993605777301 	0.000000000000000000000000000000 	
0.071599999999999996980193373020 	0.000000000000000000000000000000 	
0.071699999999999999844568776552 	0.000000000000000000000000000000 	
0.071800000000000002708944180085 	0.000000000000000000000000000000 	
0.071900000000000005573319583618 	0.000000000000000000000000000000 	
0.072000000000000008437694987151 	0.000000000000000000000000000000 	
0.072099999999999997424282582870 	0.000000000000000000000000000000 	
0.072200000000000000288657986403 	0.000000000000000000000000000000 	
0.072300000000000003153033389935 	0.000000000000000000000000000000 	
0.072400000000000006017408793468 	0.000000000000000000000000000000 	
0.072500000000000008881784197001 	0.000000000000000000000000000000 	
0.072599999999999997868371792720 	0.000000000000000000000000000000 	
0.072700000000000000732747196253 	0.000000000000000000000000000000 	
0.072800000000000003597122599786 	0.000000000000000000000000000000 	
0.072900000000000006461498003318 	0.000000000000000000000000000000 	
0.073000000000000009325873406851 	0.000000000000000000000000000000 	
0.073099999999999998312461002570 	0.000000000000000000000000000000 	
0.073200000000000001176836406103 	0.000000000000000000000000000000 	
0.073300000000000004041211809636 	0.000000000000000000000000000000 	
0.073400000000000006905587213168 	0.000000000000000000000000000000 	
0.073500000000000009769962616701 	0.000000000000000000000000000000 	
0.073599999999999998756550212420 	0.000000000000000000000000000000 	
0.073700000000000001620925615953 	0.000000000000000000000000000000 	
0.073800000000000004485301019486 	0.000000000000000000000000000000 	
0.073900000000000007349676423019 	0.000000000000000000000000000000 	
0.074000000000000010214051826551 	0.000000000000000000000000000000 	
0.074099999999999999200639422270 	0.000000000000000000000000000000 	
0.074200000000000002065014825803 	0.000000000000000000000000000000 	
0.074300000000000004929390229336 	0.000000000000000000000000000000 	
0.074400000000000007793765632869 	0.000000000000000000000000000000 	
0.074500000000000010658141036402 	0.000000000000000000000000000000 	
0.074599999999999999644728632120 	0.000000000000000000000000000000 	
0.074700000000000002509104035653 	0.000000000000000000000000000000 	
0.074800000000000005373479439186 	0.000000000000000000000000000000 	
0.074900000000000008237854842719 	0.000000000000000000000000000000 	
0.075000000000000011102230246252 	0.000000000000000000000000000000 	
0.075100000000000000088817841970 	0.000000000000000000000000000000 	
0.075200000000000002953193245503 	0.000000000000000000000000000000 	
0.075300000000000005817568649036 	0.000000000000000000000000000000 	
0.075400000000000008681944052569 	0.000000000000000000000000000000 	
0.075500000000000011546319456102 	0.000000000000000000000000000000 	
0.075600000000000000532907051820 	0.000000000000000000000000000000 	
0.075700000000000003397282455353 	0.000000000000000000000000000000 	
0.075800000000000006261657858886 	0.000000000000000000000000000000 	
0.075900000000000009126033262419 	0.000000000000000000000000000000 	
0.076000000000000011990408665952 	0.000000000000000000000000000000 	
0.076100000000000000976996261670 	0.000000000000000000000000000000 	
0.076200000000000003841371665203 	0.000000000000000000000000000000 	
0.076300000000000006705747068736 	0.000000000000000000000000000000 	
0.076400000000000009570122472269 	0.000000000000000000000000000000 	
0.076500000000000012434497875802 	0.000000000000000000000000000000 	
0.076600000000000001421085471520 	0.000000000000000000000000000000 	
0.076700000000000004285460875053 	0.000000000000000000000000000000 	
0.076800000000000007149836278586 	0.000000000000000000000000000000 	
0.076899999999999996136423874304 	0.000000000000000000000000000000 	
0.077000000000000012878587085652 	0.000000000000000000000000000000 	
0.077100000000000001865174681370 	0.000000000000000000000000000000 	
0.077200000000000004729550084903 	0.000000000000000000000000000000 	
0.077300000000000007593925488436 	0.000000000000000000000000000000 	
0.077399999999999996580513084155 	0.000000000000000000000000000000 	
0.077499999999999999444888487687 	0.000000000000000000000000000000 	
0.077600000000000002309263891220 	0.000000000000000000000000000000 	
0.077700000000000005173639294753 	0.000000000000000000000000000000 	
0.077800000000000008038014698286 	0.000000000000000000000000000000 	
0.077899999999999997024602294005 	0.000000000000000000000000000000 	
0.077999999999999999888977697537 	0.000000000000000000000000000000 	
0.078100000000000002753353101070 	0.000000000000000000000000000000 	
0.078200000000000005617728504603 	0.000000000000000000000000000000 	
0.078300000000000008482103908136 	0.000000000000000000000000000000 	
0.078399999999999997468691503855 	0.000000000000000000000000000000 	
0.078500000000000000333066907388 	0.000000000000000000000000000000 	
0.078600000000000003197442310920 	0.000000000000000000000000000000 	
0.078700000000000006061817714453 	0.000000000000000000000000000000 	
0.078800000000000008926193117986 	0.000000000000000000000000000000 	
0.078899999999999997912780713705 	0.000000000000000000000000000000 	
0.079000000000000000777156117238 	0.000000000000000000000000000000 	
0.079100000000000003641531520771 	0.000000000000000000000000000000 	
0.079200000000000006505906924303 	0.000000000000000000000000000000 	
0.079300000000000009370282327836 	0.000000000000000000000000000000 	
0.079399999999999998356869923555 	0.000000000000000000000000000000 	
0.079500000000000001221245327088 	0.000000000000000000000000000000 	
0.079600000000000004085620730621 	0.000000000000000000000000000000 	
0.079700000000000006949996134153 	0.000000000000000000000000000000 	
0.079800000000000009814371537686 	0.000000000000000000000000000000 	
0.079899999999999998800959133405 	0.000000000000000000000000000000 	
0.080000000000000001665334536938 	0.000000000000000000000000000000 	
0.080100000000000004529709940471 	0.000000000000000000000000000000 	
0.080200000000000007394085344004 	0.000000000000000000000000000000 	
0.080300000000000010258460747536 	0.000000000000000000000000000000 	
0.080399999999999999245048343255 	0.000000000000000000000000000000 	
0.080500000000000002109423746788 	0.000000000000000000000000000000 	
0.080600000000000004973799150321 	0.000000000000000000000000000000 	
0.080700000000000007838174553854 	0.000000000000000000000000000000 	
0.080800000000000010702549957387 	0.000000000000000000000000000000 	
0.080899999999999999689137553105 	0.000000000000000000000000000000 	
0.081000000000000002553512956638 	0.000000000000000000000000000000 	
0.081100000000000005417888360171 	0.000000000000000000000000000000 	
0.081200000000000008282263763704 	0.000000000000000000000000000000 	
0.081300000000000011146639167237 	0.000000000000000000000000000000 	
0.081400000000000000133226762955 	0.000000000000000000000000000000 	
0.081500000000000002997602166488 	0.000000000000000000000000000000 	
0.081600000000000005861977570021 	0.000000000000000000000000000000 	
0.081700000000000008726352973554 	0.000000000000000000000000000000 	
0.081800000000000011590728377087 	0.000000000000000000000000000000 	
0.081900000000000000577315972805 	0.000000000000000000000000000000 	
0.082000000000000003441691376338 	0.000000000000000000000000000000 	
0.082100000000000006306066779871 	0.000000000000000000000000000000 	
0.082200000000000009170442183404 	0.000000000000000000000000000000 	
0.082300000000000012034817586937 	0.000000000000000000000000000000 	
0.082400000000000001021405182655 	0.000000000000000000000000000000 	
0.082500000000000003885780586188 	0.000000000000000000000000000000 	
0.082600000000000006750155989721 	0.000000000000000000000000000000 	
0.082700000000000009614531393254 	0.000000000000000000000000000000 	
0.082800000000000012478906796787 	0.000000000000000000000000000000 	
0.082900000000000001465494392505 	0.000000000000000000000000000000 	
0.083000000000000004329869796038 	0.000000000000000000000000000000 	
0.083100000000000007194245199571 	0.000000000000000000000000000000 	
0.083199999999999996180832795289 	0.000000000000000000000000000000 	
0.083300000000000012922996006637 	0.000000000000000000000000000000 	
0.083400000000000001909583602355 	0.000000000000000000000000000000 	
0.083500000000000004773959005888 	0.000000000000000000000000000000 	
0.083600000000000007638334409421 	0.000000000000000000000000000000 	
0.083699999999999996624922005140 	0.000000000000000000000000000000 	
0.083800000000000013367085216487 	0.000000000000000000000000000000 	
0.083900000000000002353672812205 	0.000000000000000000000000000000 	
0.084000000000000005218048215738 	0.000000000000000000000000000000 	
0.084100000000000008082423619271 	0.000000000000000000000000000000 	
0.084199999999999997069011214990 	0.000000000000000000000000000000 	
0.084299999999999999933386618522 	0.000000000000000000000000000000 	
0.084400000000000002797762022055 	0.000000000000000000000000000000 	
0.084500000000000005662137425588 	0.000000000000000000000000000000 	
0.084600000000000008526512829121 	0.000000000000000000000000000000 	
0.084699999999999997513100424840 	0.000000000000000000000000000000 	
0.084800000000000000377475828373 	0.000000000000000000000000000000 	
0.084900000000000003241851231905 	0.000000000000000000000000000000 	
0.085000000000000006106226635438 	0.000000000000000000000000000000 	
0.085100000000000008970602038971 	0.000000000000000000000000000000 	
0.085199999999999997957189634690 	0.000000000000000000000000000000 	
0.085300000000000000821565038223 	0.000000000000000000000000000000 	
0.085400000000000003685940441756 	0.000000000000000000000000000000 	
0.085500000000000006550315845288 	0.000000000000000000000000000000 	
0.085600000000000009414691248821 	0.000000000000000000000000000000 	
0.085699999999999998401278844540 	0.000000000000000000000000000000 	
0.085800000000000001265654248073 	0.000000000000000000000000000000 	
0.085900000000000004130029651606 	0.000000000000000000000000000000 	
0.086000000000000006994405055138 	0.000000000000000000000000000000 	
0.086100000000000009858780458671 	0.000000000000000000000000000000 	
0.086199999999999998845368054390 	0.000000000000000000000000000000 	
0.086300000000000001709743457923 	0.000000000000000000000000000000 	
0.086400000000000004574118861456 	0.000000000000000000000000000000 	
0.086500000000000007438494264989 	0.000000000000000000000000000000 	
0.086600000000000010302869668521 	0.000000000000000000000000000000 	
0.086699999999999999289457264240 	0.000000000000000000000000000000 	
0.086800000000000002153832667773 	0.000000000000000000000000000000 	
0.086900000000000005018208071306 	0.000000000000000000000000000000 	
0.087000000000000007882583474839 	0.000000000000000000000000000000 	
0.087100000000000010746958878372 	0.000000000000000000000000000000 	
0.087199999999999999733546474090 	0.000000000000000000000000000000 	
0.087300000000000002597921877623 	0.000000000000000000000000000000 	
0.087400000000000005462297281156 	0.000000000000000000000000000000 	
0.087500000000000008326672684689 	0.000000000000000000000000000000 	
0.087600000000000011191048088222 	0.000000000000000000000000000000 	
0.087700000000000000177635683940 	0.000000000000000000000000000000 	
0.087800000000000003042011087473 	0.000000000000000000000000000000 	
0.087900000000000005906386491006 	0.000000000000000000000000000000 	
0.088000000000000008770761894539 	0.000000000000000000000000000000 	
0.088100000000000011635137298072 	0.000000000000000000000000000000 	
0.088200000000000000621724893790 	0.000000000000000000000000000000 	
0.088300000000000003486100297323 	0.000000000000000000000000000000 	
0.088400000000000006350475700856 	0.000000000000000000000000000000 	
0.088500000000000009214851104389 	0.000000000000000000000000000000 	
0.088600000000000012079226507922 	0.000000000000000000000000000000 	
0.088700000000000001065814103640 	0.000000000000000000000000000000 	
0.088800000000000003930189507173 	0.000000000000000000000000000000 	
0.088900000000000006794564910706 	0.000000000000000000000000000000 	
0.089000000000000009658940314239 	0.000000000000000000000000000000 	
0.089100000000000012523315717772 	0.000000000000000000000000000000 	
0.089200000000000001509903313490 	0.000000000000000000000000000000 	
0.089300000000000004374278717023 	0.000000000000000000000000000000 	
0.089400000000000007238654120556 	0.000000000000000000000000000000 	
0.089500000000000010103029524089 	0.000000000000000000000000000000 	
0.089599999999999999089617119807 	0.000000000000000000000000000000 	
0.089700000000000001953992523340 	0.000000000000000000000000000000 	
0.089800000000000004818367926873 	0.000000000000000000000000000000 	
0.089900000000000007682743330406 	0.000000000000000000000000000000 	
0.090000000000000010547118733939 	0.000000000000000000000000000000 	
0.090099999999999999533706329657 	0.000000000000000000000000000000 	
0.090200000000000002398081733190 	0.000000000000000000000000000000 	
0.090300000000000005262457136723 	0.000000000000000000000000000000 	
0.090400000000000008126832540256 	0.000000000000000000000000000000 	
0.090500000000000010991207943789 	0.000000000000000000000000000000 	
0.090599999999999999977795539507 	0.000000000000000000000000000000 	
0.090700000000000002842170943040 	0.000000000000000000000000000000 	
0.090800000000000005706546346573 	0.000000000000000000000000000000 	
0.090900000000000008570921750106 	0.000000000000000000000000000000 	
0.090999999999999997557509345825 	0.000000000000000000000000000000 	
0.091100000000000000421884749358 	0.000000000000000000000000000000 	
0.091200000000000003286260152890 	0.000000000000000000000000000000 	
0.091300000000000006150635556423 	0.000000000000000000000000000000 	
0.091400000000000009015010959956 	0.000000000000000000000000000000 	
0.091499999999999998001598555675 	0.000000000000000000000000000000 	
0.091600000000000000865973959208 	0.000000000000000000000000000000 	
0.091700000000000003730349362741 	0.000000000000000000000000000000 	
0.091800000000000006594724766273 	0.000000000000000000000000000000 	
0.091900000000000009459100169806 	0.000000000000000000000000000000 	
0.091999999999999998445687765525 	0.000000000000000000000000000000 	
0.092100000000000001310063169058 	0.000000000000000000000000000000 	
0.092200000000000004174438572591 	0.000000000000000000000000000000 	
0.092300000000000007038813976123 	0.000000000000000000000000000000 	
0.092400000000000009903189379656 	0.000000000000000000000000000000 	
0.092499999999999998889776975375 	0.000000000000000000000000000000 	
0.092600000000000001754152378908 	0.000000000000000000000000000000 	
0.092700000000000004618527782441 	0.000000000000000000000000000000 	
0.092800000000000007482903185974 	0.000000000000000000000000000000 	
0.092900000000000010347278589506 	0.000000000000000000000000000000 	
0.092999999999999999333866185225 	0.000000000000000000000000000000 	
0.093100000000000002198241588758 	0.000000000000000000000000000000 	
0.093200000000000005062616992291 	0.000000000000000000000000000000 	
0.093300000000000007926992395824 	0.000000000000000000000000000000 	
0.093400000000000010791367799357 	0.000000000000000000000000000000 	
0.093499999999999999777955395075 	0.000000000000000000000000000000 	
0.093600000000000002642330798608 	0.000000000000000000000000000000 	
0.093700000000000005506706202141 	0.000000000000000000000000000000 	
0.093800000000000008371081605674 	0.000000000000000000000000000000 	
0.093900000000000011235457009207 	0.000000000000000000000000000000 	
0.094000000000000000222044604925 	0.000000000000000000000000000000 	
0.094100000000000003086420008458 	0.000000000000000000000000000000 	
0.094200000000000005950795411991 	0.000000000000000000000000000000 	
0.094300000000000008815170815524 	0.000000000000000000000000000000 	
0.094400000000000011679546219057 	0.000000000000000000000000000000 	
0.094500000000000000666133814775 	0.000000000000000000000000000000 	
0.094600000000000003530509218308 	0.000000000000000000000000000000 	
0.094700000000000006394884621841 	0.000000000000000000000000000000 	
0.094800000000000009259260025374 	0.000000000000000000000000000000 	
0.094900000000000012123635428907 	0.000000000000000000000000000000 	
0.095000000000000001110223024625 	0.000000000000000000000000000000 	
0.095100000000000003974598428158 	0.000000000000000000000000000000 	
0.095200000000000006838973831691 	0.000000000000000000000000000000 	
0.095300000000000009703349235224 	0.000000000000000000000000000000 	
0.095400000000000012567724638757 	0.000000000000000000000000000000 	
0.095500000000000001554312234475 	0.000000000000000000000000000000 	
0.095600000000000004418687638008 	0.000000000000000000000000000000 	
0.095700000000000007283063041541 	0.000000000000000000000000000000 	
0.095800000000000010147438445074 	0.000000000000000000000000000000 	
0.095899999999999999134026040792 	0.000000000000000000000000000000 	
0.096000000000000001998401444325 	0.000000000000000000000000000000 	
0.096100000000000004862776847858 	0.000000000000000000000000000000 	
0.096200000000000007727152251391 	0.000000000000000000000000000000 	
0.096300000000000010591527654924 	0.000000000000000000000000000000 	
0.096399999999999999578115250642 	0.000000000000000000000000000000 	
0.096500000000000002442490654175 	0.000000000000000000000000000000 	
0.096600000000000005306866057708 	0.000000000000000000000000000000 	
0.096700000000000008171241461241 	0.000000000000000000000000000000 	
0.096800000000000011035616864774 	0.000000000000000000000000000000 	
0.096900000000000000022204460493 	0.000000000000000000000000000000 	
0.097000000000000002886579864025 	0.000000000000000000000000000000 	
0.097100000000000005750955267558 	0.000000000000000000000000000000 	
0.097200000000000008615330671091 	0.000000000000000000000000000000 	
0.097300000000000011479706074624 	0.000000000000000000000000000000 	
0.097400000000000000466293670343 	0.000000000000000000000000000000 	
0.097500000000000003330669073875 	0.000000000000000000000000000000 	
0.097600000000000006195044477408 	0.000000000000000000000000000000 	
0.097700000000000009059419880941 	0.000000000000000000000000000000 	
0.097800000000000011923795284474 	0.000000000000000000000000000000 	
0.097900000000000000910382880193 	0.000000000000000000000000000000 	
0.098000000000000003774758283726 	0.000000000000000000000000000000 	
0.098100000000000006639133687258 	0.000000000000000000000000000000 	
0.098200000000000009503509090791 	0.000000000000000000000000000000 	
0.098299999999999998490096686510 	0.000000000000000000000000000000 	
0.098400000000000001354472090043 	0.000000000000000000000000000000 	
0.098500000000000004218847493576 	0.000000000000000000000000000000 	
0.098600000000000007083222897108 	0.000000000000000000000000000000 	
0.098700000000000009947598300641 	0.000000000000000000000000000000 	
0.098799999999999998934185896360 	0.000000000000000000000000000000 	
0.098900000000000001798561299893 	0.000000000000000000000000000000 	
0.099000000000000004662936703426 	0.000000000000000000000000000000 	
0.099100000000000007527312106959 	0.000000000000000000000000000000 	
0.099200000000000010391687510491 	0.000000000000000000000000000000 	
0.099299999999999999378275106210 	0.000000000000000000000000000000 	
0.099400000000000002242650509743 	0.000000000000000000000000000000 	
0.099500000000000005107025913276 	0.000000000000000000000000000000 	
0.099600000000000007971401316809 	0.000000000000000000000000000000 	
0.099700000000000010835776720342 	0.000000000000000000000000000000 	
0.099799999999999999822364316060 	0.000000000000000000000000000000 	
0.099900000000000002686739719593 	0.000000000000000000000000000000 	
0.100000000000000005551115123126 	0.000000000000000000000000000000 	


==> soft_threshold_theta_005.dat <==
-0.100000000000000005551115123126 	0.000000000000000000000000000000 	
-0.099900000000000002686739719593 	0.000000000000000000000000000000 	
-0.099799999999999999822364316060 	0.000000000000000000000000000000 	
-0.099700000000000010835776720342 	0.000000000000000000000000000000 	
-0.099600000000000007971401316809 	0.000000000000000000000000000000 	
-0.099500000000000005107025913276 	0.000000000000000000000000000000 	
-0.099400000000000002242650509743 	0.000000000000000000000000000000 	
-0.099299999999999999378275106210 	0.000000000000000000000000000000 	
-0.099200000000000010391687510491 	0.000000000000000000000000000000 	
-0.099100000000000007527312106959 	0.000000000000000000000000000000 	
-0.099000000000000004662936703426 	0.000000000000000000000000000000 	
-0.098900000000000001798561299893 	0.000000000000000000000000000000 	
-0.098799999999999998934185896360 	0.000000000000000000000000000000 	
-0.098700000000000009947598300641 	0.000000000000000000000000000000 	
-0.098600000000000007083222897108 	0.000000000000000000000000000000 	
-0.098500000000000004218847493576 	0.000000000000000000000000000000 	
-0.098400000000000001354472090043 	0.000000000000000000000000000000 	
-0.098299999999999998490096686510 	0.000000000000000000000000000000 	
-0.098200000000000009503509090791 	0.000000000000000000000000000000 	
-0.098100000000000006639133687258 	0.000000000000000000000000000000 	
-0.098000000000000003774758283726 	0.000000000000000000000000000000 	
-0.097900000000000000910382880193 	0.000000000000000000000000000000 	
-0.097800000000000011923795284474 	0.000000000000000000000000000000 	
-0.097700000000000009059419880941 	0.000000000000000000000000000000 	
-0.097600000000000006195044477408 	0.000000000000000000000000000000 	
-0.097500000000000003330669073875 	0.000000000000000000000000000000 	
-0.097400000000000000466293670343 	0.000000000000000000000000000000 	
-0.097300000000000011479706074624 	0.000000000000000000000000000000 	
-0.097200000000000008615330671091 	0.000000000000000000000000000000 	
-0.097100000000000005750955267558 	0.000000000000000000000000000000 	
-0.097000000000000002886579864025 	0.000000000000000000000000000000 	
-0.096900000000000000022204460493 	0.000000000000000000000000000000 	
-0.096800000000000011035616864774 	0.000000000000000000000000000000 	
-0.096700000000000008171241461241 	0.000000000000000000000000000000 	
-0.096600000000000005306866057708 	0.000000000000000000000000000000 	
-0.096500000000000002442490654175 	0.000000000000000000000000000000 	
-0.096399999999999999578115250642 	0.000000000000000000000000000000 	
-0.096300000000000010591527654924 	0.000000000000000000000000000000 	
-0.096200000000000007727152251391 	0.000000000000000000000000000000 	
-0.096100000000000004862776847858 	0.000000000000000000000000000000 	
-0.096000000000000001998401444325 	0.000000000000000000000000000000 	
-0.095899999999999999134026040792 	0.000000000000000000000000000000 	
-0.095800000000000010147438445074 	0.000000000000000000000000000000 	
-0.095700000000000007283063041541 	0.000000000000000000000000000000 	
-0.095600000000000004418687638008 	0.000000000000000000000000000000 	
-0.095500000000000001554312234475 	0.000000000000000000000000000000 	
-0.095400000000000012567724638757 	0.000000000000000000000000000000 	
-0.095300000000000009703349235224 	0.000000000000000000000000000000 	
-0.095200000000000006838973831691 	0.000000000000000000000000000000 	
-0.095100000000000003974598428158 	0.000000000000000000000000000000 	
-0.095000000000000001110223024625 	0.000000000000000000000000000000 	
-0.094900000000000012123635428907 	0.000000000000000000000000000000 	
-0.094800000000000009259260025374 	0.000000000000000000000000000000 	
-0.094700000000000006394884621841 	0.000000000000000000000000000000 	
-0.094600000000000003530509218308 	0.000000000000000000000000000000 	
-0.094500000000000000666133814775 	0.000000000000000000000000000000 	
-0.094400000000000011679546219057 	0.000000000000000000000000000000 	
-0.094300000000000008815170815524 	0.000000000000000000000000000000 	
-0.094200000000000005950795411991 	0.000000000000000000000000000000 	
-0.094100000000000003086420008458 	0.000000000000000000000000000000 	
-0.094000000000000000222044604925 	0.000000000000000000000000000000 	
-0.093900000000000011235457009207 	0.000000000000000000000000000000 	
-0.093800000000000008371081605674 	0.000000000000000000000000000000 	
-0.093700000000000005506706202141 	0.000000000000000000000000000000 	
-0.093600000000000002642330798608 	0.000000000000000000000000000000 	
-0.093499999999999999777955395075 	0.000000000000000000000000000000 	
-0.093400000000000010791367799357 	0.000000000000000000000000000000 	
-0.093300000000000007926992395824 	0.000000000000000000000000000000 	
-0.093200000000000005062616992291 	0.000000000000000000000000000000 	
-0.093100000000000002198241588758 	0.000000000000000000000000000000 	
-0.092999999999999999333866185225 	0.000000000000000000000000000000 	
-0.092900000000000010347278589506 	0.000000000000000000000000000000 	
-0.092800000000000007482903185974 	0.000000000000000000000000000000 	
-0.092700000000000004618527782441 	0.000000000000000000000000000000 	
-0.092600000000000001754152378908 	0.000000000000000000000000000000 	
-0.092499999999999998889776975375 	0.000000000000000000000000000000 	
-0.092400000000000009903189379656 	0.000000000000000000000000000000 	
-0.092300000000000007038813976123 	0.000000000000000000000000000000 	
-0.092200000000000004174438572591 	0.000000000000000000000000000000 	
-0.092100000000000001310063169058 	0.000000000000000000000000000000 	
-0.091999999999999998445687765525 	0.000000000000000000000000000000 	
-0.091900000000000009459100169806 	0.000000000000000000000000000000 	
-0.091800000000000006594724766273 	0.000000000000000000000000000000 	
-0.091700000000000003730349362741 	0.000000000000000000000000000000 	
-0.091600000000000000865973959208 	0.000000000000000000000000000000 	
-0.091499999999999998001598555675 	0.000000000000000000000000000000 	
-0.091400000000000009015010959956 	0.000000000000000000000000000000 	
-0.091300000000000006150635556423 	0.000000000000000000000000000000 	
-0.091200000000000003286260152890 	0.000000000000000000000000000000 	
-0.091100000000000000421884749358 	0.000000000000000000000000000000 	
-0.090999999999999997557509345825 	0.000000000000000000000000000000 	
-0.090900000000000008570921750106 	0.000000000000000000000000000000 	
-0.090800000000000005706546346573 	0.000000000000000000000000000000 	
-0.090700000000000002842170943040 	0.000000000000000000000000000000 	
-0.090599999999999999977795539507 	0.000000000000000000000000000000 	
-0.090500000000000010991207943789 	0.000000000000000000000000000000 	
-0.090400000000000008126832540256 	0.000000000000000000000000000000 	
-0.090300000000000005262457136723 	0.000000000000000000000000000000 	
-0.090200000000000002398081733190 	0.000000000000000000000000000000 	
-0.090099999999999999533706329657 	0.000000000000000000000000000000 	
-0.090000000000000010547118733939 	0.000000000000000000000000000000 	
-0.089900000000000007682743330406 	0.000000000000000000000000000000 	
-0.089800000000000004818367926873 	0.000000000000000000000000000000 	
-0.089700000000000001953992523340 	0.000000000000000000000000000000 	
-0.089599999999999999089617119807 	0.000000000000000000000000000000 	
-0.089500000000000010103029524089 	0.000000000000000000000000000000 	
-0.089400000000000007238654120556 	0.000000000000000000000000000000 	
-0.089300000000000004374278717023 	0.000000000000000000000000000000 	
-0.089200000000000001509903313490 	0.000000000000000000000000000000 	
-0.089100000000000012523315717772 	0.000000000000000000000000000000 	
-0.089000000000000009658940314239 	0.000000000000000000000000000000 	
-0.088900000000000006794564910706 	0.000000000000000000000000000000 	
-0.088800000000000003930189507173 	0.000000000000000000000000000000 	
-0.088700000000000001065814103640 	0.000000000000000000000000000000 	
-0.088600000000000012079226507922 	0.000000000000000000000000000000 	
-0.088500000000000009214851104389 	0.000000000000000000000000000000 	
-0.088400000000000006350475700856 	0.000000000000000000000000000000 	
-0.088300000000000003486100297323 	0.000000000000000000000000000000 	
-0.088200000000000000621724893790 	0.000000000000000000000000000000 	
-0.088100000000000011635137298072 	0.000000000000000000000000000000 	
-0.088000000000000008770761894539 	0.000000000000000000000000000000 	
-0.087900000000000005906386491006 	0.000000000000000000000000000000 	
-0.087800000000000003042011087473 	0.000000000000000000000000000000 	
-0.087700000000000000177635683940 	0.000000000000000000000000000000 	
-0.087600000000000011191048088222 	0.000000000000000000000000000000 	
-0.087500000000000008326672684689 	0.000000000000000000000000000000 	
-0.087400000000000005462297281156 	0.000000000000000000000000000000 	
-0.087300000000000002597921877623 	0.000000000000000000000000000000 	
-0.087199999999999999733546474090 	0.000000000000000000000000000000 	
-0.087100000000000010746958878372 	0.000000000000000000000000000000 	
-0.087000000000000007882583474839 	0.000000000000000000000000000000 	
-0.086900000000000005018208071306 	0.000000000000000000000000000000 	
-0.086800000000000002153832667773 	0.000000000000000000000000000000 	
-0.086699999999999999289457264240 	0.000000000000000000000000000000 	
-0.086600000000000010302869668521 	0.000000000000000000000000000000 	
-0.086500000000000007438494264989 	0.000000000000000000000000000000 	
-0.086400000000000004574118861456 	0.000000000000000000000000000000 	
-0.086300000000000001709743457923 	0.000000000000000000000000000000 	
-0.086199999999999998845368054390 	0.000000000000000000000000000000 	
-0.086100000000000009858780458671 	0.000000000000000000000000000000 	
-0.086000000000000006994405055138 	0.000000000000000000000000000000 	
-0.085900000000000004130029651606 	0.000000000000000000000000000000 	
-0.085800000000000001265654248073 	0.000000000000000000000000000000 	
-0.085699999999999998401278844540 	0.000000000000000000000000000000 	
-0.085600000000000009414691248821 	0.000000000000000000000000000000 	
-0.085500000000000006550315845288 	0.000000000000000000000000000000 	
-0.085400000000000003685940441756 	0.000000000000000000000000000000 	
-0.085300000000000000821565038223 	0.000000000000000000000000000000 	
-0.085199999999999997957189634690 	0.000000000000000000000000000000 	
-0.085100000000000008970602038971 	0.000000000000000000000000000000 	
-0.085000000000000006106226635438 	0.000000000000000000000000000000 	
-0.084900000000000003241851231905 	0.000000000000000000000000000000 	
-0.084800000000000000377475828373 	0.000000000000000000000000000000 	
-0.084699999999999997513100424840 	0.000000000000000000000000000000 	
-0.084600000000000008526512829121 	0.000000000000000000000000000000 	
-0.084500000000000005662137425588 	0.000000000000000000000000000000 	
-0.084400000000000002797762022055 	0.000000000000000000000000000000 	
-0.084299999999999999933386618522 	0.000000000000000000000000000000 	
-0.084199999999999997069011214990 	0.000000000000000000000000000000 	
-0.084100000000000008082423619271 	0.000000000000000000000000000000 	
-0.084000000000000005218048215738 	0.000000000000000000000000000000 	
-0.083900000000000002353672812205 	0.000000000000000000000000000000 	
-0.083800000000000013367085216487 	0.000000000000000000000000000000 	
-0.083699999999999996624922005140 	0.000000000000000000000000000000 	
-0.083600000000000007638334409421 	0.000000000000000000000000000000 	
-0.083500000000000004773959005888 	0.000000000000000000000000000000 	
-0.083400000000000001909583602355 	0.000000000000000000000000000000 	
-0.083300000000000012922996006637 	0.000000000000000000000000000000 	
-0.083199999999999996180832795289 	0.000000000000000000000000000000 	
-0.083100000000000007194245199571 	0.000000000000000000000000000000 	
-0.083000000000000004329869796038 	0.000000000000000000000000000000 	
-0.082900000000000001465494392505 	0.000000000000000000000000000000 	
-0.082800000000000012478906796787 	0.000000000000000000000000000000 	
-0.082700000000000009614531393254 	0.000000000000000000000000000000 	
-0.082600000000000006750155989721 	0.000000000000000000000000000000 	
-0.082500000000000003885780586188 	0.000000000000000000000000000000 	
-0.082400000000000001021405182655 	0.000000000000000000000000000000 	
-0.082300000000000012034817586937 	0.000000000000000000000000000000 	
-0.082200000000000009170442183404 	0.000000000000000000000000000000 	
-0.082100000000000006306066779871 	0.000000000000000000000000000000 	
-0.082000000000000003441691376338 	0.000000000000000000000000000000 	
-0.081900000000000000577315972805 	0.000000000000000000000000000000 	
-0.081800000000000011590728377087 	0.000000000000000000000000000000 	
-0.081700000000000008726352973554 	0.000000000000000000000000000000 	
-0.081600000000000005861977570021 	0.000000000000000000000000000000 	
-0.081500000000000002997602166488 	0.000000000000000000000000000000 	
-0.081400000000000000133226762955 	0.000000000000000000000000000000 	
-0.081300000000000011146639167237 	0.000000000000000000000000000000 	
-0.081200000000000008282263763704 	0.000000000000000000000000000000 	
-0.081100000000000005417888360171 	0.000000000000000000000000000000 	
-0.081000000000000002553512956638 	0.000000000000000000000000000000 	
-0.080899999999999999689137553105 	0.000000000000000000000000000000 	
-0.080800000000000010702549957387 	0.000000000000000000000000000000 	
-0.080700000000000007838174553854 	0.000000000000000000000000000000 	
-0.080600000000000004973799150321 	0.000000000000000000000000000000 	
-0.080500000000000002109423746788 	0.000000000000000000000000000000 	
-0.080399999999999999245048343255 	0.000000000000000000000000000000 	
-0.080300000000000010258460747536 	0.000000000000000000000000000000 	
-0.080200000000000007394085344004 	0.000000000000000000000000000000 	
-0.080100000000000004529709940471 	0.000000000000000000000000000000 	
-0.080000000000000001665334536938 	0.000000000000000000000000000000 	
-0.079899999999999998800959133405 	0.000000000000000000000000000000 	
-0.079800000000000009814371537686 	0.000000000000000000000000000000 	
-0.079700000000000006949996134153 	0.000000000000000000000000000000 	
-0.079600000000000004085620730621 	0.000000000000000000000000000000 	
-0.079500000000000001221245327088 	0.000000000000000000000000000000 	
-0.079399999999999998356869923555 	0.000000000000000000000000000000 	
-0.079300000000000009370282327836 	0.000000000000000000000000000000 	
-0.079200000000000006505906924303 	0.000000000000000000000000000000 	
-0.079100000000000003641531520771 	0.000000000000000000000000000000 	
-0.079000000000000000777156117238 	0.000000000000000000000000000000 	
-0.078899999999999997912780713705 	0.000000000000000000000000000000 	
-0.078800000000000008926193117986 	0.000000000000000000000000000000 	
-0.078700000000000006061817714453 	0.000000000000000000000000000000 	
-0.078600000000000003197442310920 	0.000000000000000000000000000000 	
-0.078500000000000000333066907388 	0.000000000000000000000000000000 	
-0.078399999999999997468691503855 	0.000000000000000000000000000000 	
-0.078300000000000008482103908136 	0.000000000000000000000000000000 	
-0.078200000000000005617728504603 	0.000000000000000000000000000000 	
-0.078100000000000002753353101070 	0.000000000000000000000000000000 	
-0.077999999999999999888977697537 	0.000000000000000000000000000000 	
-0.077899999999999997024602294005 	0.000000000000000000000000000000 	
-0.077800000000000008038014698286 	0.000000000000000000000000000000 	
-0.077700000000000005173639294753 	0.000000000000000000000000000000 	
-0.077600000000000002309263891220 	0.000000000000000000000000000000 	
-0.077499999999999999444888487687 	0.000000000000000000000000000000 	
-0.077399999999999996580513084155 	0.000000000000000000000000000000 	
-0.077300000000000007593925488436 	0.000000000000000000000000000000 	
-0.077200000000000004729550084903 	0.000000000000000000000000000000 	
-0.077100000000000001865174681370 	0.000000000000000000000000000000 	
-0.077000000000000012878587085652 	0.000000000000000000000000000000 	
-0.076899999999999996136423874304 	0.000000000000000000000000000000 	
-0.076800000000000007149836278586 	0.000000000000000000000000000000 	
-0.076700000000000004285460875053 	0.000000000000000000000000000000 	
-0.076600000000000001421085471520 	0.000000000000000000000000000000 	
-0.076500000000000012434497875802 	0.000000000000000000000000000000 	
-0.076400000000000009570122472269 	0.000000000000000000000000000000 	
-0.076300000000000006705747068736 	0.000000000000000000000000000000 	
-0.076200000000000003841371665203 	0.000000000000000000000000000000 	
-0.076100000000000000976996261670 	0.000000000000000000000000000000 	
-0.076000000000000011990408665952 	0.000000000000000000000000000000 	
-0.075900000000000009126033262419 	0.000000000000000000000000000000 	
-0.075800000000000006261657858886 	0.000000000000000000000000000000 	
-0.075700000000000003397282455353 	0.000000000000000000000000000000 	
-0.075600000000000000532907051820 	0.000000000000000000000000000000 	
-0.075500000000000011546319456102 	0.000000000000000000000000000000 	
-0.075400000000000008681944052569 	0.000000000000000000000000000000 	
-0.075300000000000005817568649036 	0.000000000000000000000000000000 	
-0.075200000000000002953193245503 	0.000000000000000000000000000000 	
-0.075100000000000000088817841970 	0.000000000000000000000000000000 	
-0.075000000000000011102230246252 	0.000000000000000000000000000000 	
-0.074900000000000008237854842719 	0.000000000000000000000000000000 	
-0.074800000000000005373479439186 	0.000000000000000000000000000000 	
-0.074700000000000002509104035653 	0.000000000000000000000000000000 	
-0.074599999999999999644728632120 	0.000000000000000000000000000000 	
-0.074500000000000010658141036402 	0.000000000000000000000000000000 	
-0.074400000000000007793765632869 	0.000000000000000000000000000000 	
-0.074300000000000004929390229336 	0.000000000000000000000000000000 	
-0.074200000000000002065014825803 	0.000000000000000000000000000000 	
-0.074099999999999999200639422270 	0.000000000000000000000000000000 	
-0.074000000000000010214051826551 	0.000000000000000000000000000000 	
-0.073900000000000007349676423019 	0.000000000000000000000000000000 	
-0.073800000000000004485301019486 	0.000000000000000000000000000000 	
-0.073700000000000001620925615953 	0.000000000000000000000000000000 	
-0.073599999999999998756550212420 	0.000000000000000000000000000000 	
-0.073500000000000009769962616701 	0.000000000000000000000000000000 	
-0.073400000000000006905587213168 	0.000000000000000000000000000000 	
-0.073300000000000004041211809636 	0.000000000000000000000000000000 	
-0.073200000000000001176836406103 	0.000000000000000000000000000000 	
-0.073099999999999998312461002570 	0.000000000000000000000000000000 	
-0.073000000000000009325873406851 	0.000000000000000000000000000000 	
-0.072900000000000006461498003318 	0.000000000000000000000000000000 	
-0.072800000000000003597122599786 	0.000000000000000000000000000000 	
-0.072700000000000000732747196253 	0.000000000000000000000000000000 	
-0.072599999999999997868371792720 	0.000000000000000000000000000000 	
-0.072500000000000008881784197001 	0.000000000000000000000000000000 	
-0.072400000000000006017408793468 	0.000000000000000000000000000000 	
-0.072300000000000003153033389935 	0.000000000000000000000000000000 	
-0.072200000000000000288657986403 	0.000000000000000000000000000000 	
-0.072099999999999997424282582870 	0.000000000000000000000000000000 	
-0.072000000000000008437694987151 	0.000000000000000000000000000000 	
-0.071900000000000005573319583618 	0.000000000000000000000000000000 	
-0.071800000000000002708944180085 	0.000000000000000000000000000000 	
-0.071699999999999999844568776552 	0.000000000000000000000000000000 	
-0.071599999999999996980193373020 	0.000000000000000000000000000000 	
-0.071500000000000007993605777301 	0.000000000000000000000000000000 	
-0.071400000000000005129230373768 	0.000000000000000000000000000000 	
-0.071300000000000002264854970235 	0.000000000000000000000000000000 	
-0.071199999999999999400479566702 	0.000000000000000000000000000000 	
-0.071099999999999996536104163170 	0.000000000000000000000000000000 	
-0.071000000000000007549516567451 	0.000000000000000000000000000000 	
-0.070900000000000004685141163918 	0.000000000000000000000000000000 	
-0.070800000000000001820765760385 	0.000000000000000000000000000000 	
-0.070699999999999998956390356852 	0.000000000000000000000000000000 	
-0.070599999999999996092014953319 	0.000000000000000000000000000000 	
-0.070500000000000007105427357601 	0.000000000000000000000000000000 	
-0.070400000000000004241051954068 	0.000000000000000000000000000000 	
-0.070300000000000001376676550535 	0.000000000000000000000000000000 	
-0.070200000000000012390088954817 	0.000000000000000000000000000000 	
-0.070099999999999995647925743469 	0.000000000000000000000000000000 	
-0.070000000000000006661338147751 	0.000000000000000000000000000000 	
-0.069900000000000003796962744218 	0.000000000000000000000000000000 	
-0.069800000000000000932587340685 	0.000000000000000000000000000000 	
-0.069700000000000011945999744967 	0.000000000000000000000000000000 	
-0.069600000000000009081624341434 	0.000000000000000000000000000000 	
-0.069500000000000006217248937901 	0.000000000000000000000000000000 	
-0.069400000000000003352873534368 	0.000000000000000000000000000000 	
-0.069300000000000000488498130835 	0.000000000000000000000000000000 	
-0.069200000000000011501910535117 	0.000000000000000000000000000000 	
-0.069100000000000008637535131584 	0.000000000000000000000000000000 	
-0.069000000000000005773159728051 	0.000000000000000000000000000000 	
-0.068900000000000002908784324518 	0.000000000000000000000000000000 	
-0.068800000000000000044408920985 	0.000000000000000000000000000000 	
-0.068700000000000011057821325267 	0.000000000000000000000000000000 	
-0.068599999999999994315658113919 	0.000000000000000000000000000000 	
-0.068500000000000005329070518201 	0.000000000000000000000000000000 	
-0.068400000000000002464695114668 	0.000000000000000000000000000000 	
-0.068299999999999999600319711135 	0.000000000000000000000000000000 	
-0.068200000000000010613732115416 	0.000000000000000000000000000000 	
-0.068099999999999993871568904069 	0.000000000000000000000000000000 	
-0.068000000000000004884981308351 	0.000000000000000000000000000000 	
-0.067900000000000002020605904818 	0.000000000000000000000000000000 	
-0.067799999999999999156230501285 	0.000000000000000000000000000000 	
-0.067700000000000010169642905566 	0.000000000000000000000000000000 	
-0.067600000000000007305267502034 	0.000000000000000000000000000000 	
-0.067500000000000004440892098501 	0.000000000000000000000000000000 	
-0.067400000000000001576516694968 	0.000000000000000000000000000000 	
-0.067299999999999998712141291435 	0.000000000000000000000000000000 	
-0.067200000000000009725553695716 	0.000000000000000000000000000000 	
-0.067100000000000006861178292183 	0.000000000000000000000000000000 	
-0.067000000000000003996802888651 	0.000000000000000000000000000000 	
-0.066900000000000001132427485118 	0.000000000000000000000000000000 	
-0.066799999999999998268052081585 	0.000000000000000000000000000000 	
-0.066700000000000009281464485866 	0.000000000000000000000000000000 	
-0.066600000000000006417089082333 	0.000000000000000000000000000000 	
-0.066500000000000003552713678801 	0.000000000000000000000000000000 	
-0.066400000000000000688338275268 	0.000000000000000000000000000000 	
-0.066299999999999997823962871735 	0.000000000000000000000000000000 	
-0.066200000000000008837375276016 	0.000000000000000000000000000000 	
-0.066100000000000005972999872483 	0.000000000000000000000000000000 	
-0.066000000000000003108624468950 	0.000000000000000000000000000000 	
-0.065900000000000014122036873232 	0.000000000000000000000000000000 	
-0.065799999999999997379873661885 	0.000000000000000000000000000000 	
-0.065700000000000008393286066166 	0.000000000000000000000000000000 	
-0.065600000000000005528910662633 	0.000000000000000000000000000000 	
-0.065500000000000002664535259100 	0.000000000000000000000000000000 	
-0.065400000000000013677947663382 	0.000000000000000000000000000000 	
-0.065299999999999996935784452035 	0.000000000000000000000000000000 	
-0.065200000000000007949196856316 	0.000000000000000000000000000000 	
-0.065100000000000005084821452783 	0.000000000000000000000000000000 	
-0.065000000000000002220446049250 	0.000000000000000000000000000000 	
-0.064900000000000013233858453532 	0.000000000000000000000000000000 	
-0.064799999999999996491695242185 	0.000000000000000000000000000000 	
-0.064700000000000007505107646466 	0.000000000000000000000000000000 	
-0.064600000000000004640732242933 	0.000000000000000000000000000000 	
-0.064500000000000001776356839400 	0.000000000000000000000000000000 	
-0.064400000000000012789769243682 	0.000000000000000000000000000000 	
-0.064299999999999996047606032334 	0.000000000000000000000000000000 	
-0.064200000000000007061018436616 	0.000000000000000000000000000000 	
-0.064100000000000004196643033083 	0.000000000000000000000000000000 	
-0.064000000000000001332267629550 	0.000000000000000000000000000000 	
-0.063900000000000012345680033832 	0.000000000000000000000000000000 	
-0.063799999999999995603516822484 	0.000000000000000000000000000000 	
-0.063700000000000006616929226766 	0.000000000000000000000000000000 	
-0.063600000000000003752553823233 	0.000000000000000000000000000000 	
-0.063500000000000000888178419700 	0.000000000000000000000000000000 	
-0.063400000000000011901590823982 	0.000000000000000000000000000000 	
-0.063299999999999995159427612634 	0.000000000000000000000000000000 	
-0.063200000000000006172840016916 	0.000000000000000000000000000000 	
-0.063100000000000003308464613383 	0.000000000000000000000000000000 	
-0.063000000000000000444089209850 	0.000000000000000000000000000000 	
-0.062900000000000011457501614132 	0.000000000000000000000000000000 	
-0.062799999999999994715338402784 	0.000000000000000000000000000000 	
-0.062700000000000005728750807066 	0.000000000000000000000000000000 	
-0.062600000000000002864375403533 	0.000000000000000000000000000000 	
-0.062500000000000000000000000000 	0.000000000000000000000000000000 	
-0.062400000000000004074518500374 	0.000000000000000000000000000000 	
-0.062300000000000001210143096841 	0.000000000000000000000000000000 	
-0.062200000000000005284661597216 	0.000000000000000000000000000000 	
-0.062100000000000002420286193683 	0.000000000000000000000000000000 	
-0.062000000000000006494804694057 	0.000000000000000000000000000000 	
-0.061900000000000003630429290524 	0.000000000000000000000000000000 	
-0.061800000000000000766053886991 	0.000000000000000000000000000000 	
-0.061700000000000004840572387366 	0.000000000000000000000000000000 	
-0.061600000000000001976196983833 	0.000000000000000000000000000000 	
-0.061500000000000006050715484207 	0.000000000000000000000000000000 	
-0.061400000000000003186340080674 	0.000000000000000000000000000000 	
-0.061300000000000000321964677141 	0.000000000000000000000000000000 	
-0.061200000000000004396483177516 	0.000000000000000000000000000000 	
-0.061100000000000001532107773983 	0.000000000000000000000000000000 	
-0.061000000000000005606626274357 	0.000000000000000000000000000000 	
-0.060900000000000002742250870824 	0.000000000000000000000000000000 	
-0.060800000000000006816769371198 	0.000000000000000000000000000000 	
-0.060700000000000003952393967666 	0.000000000000000000000000000000 	
-0.060600000000000001088018564133 	0.000000000000000000000000000000 	
-0.060500000000000005162537064507 	0.000000000000000000000000000000 	
-0.060400000000000002298161660974 	0.000000000000000000000000000000 	
-0.060300000000000006372680161348 	0.000000000000000000000000000000 	
-0.060200000000000003508304757815 	0.000000000000000000000000000000 	
-0.060100000000000000643929354283 	0.000000000000000000000000000000 	
-0.060000000000000004718447854657 	0.000000000000000000000000000000 	
-0.059900000000000001854072451124 	0.000000000000000000000000000000 	
-0.059800000000000005928590951498 	0.000000000000000000000000000000 	
-0.059700000000000003064215547965 	0.000000000000000000000000000000 	
-0.059600000000000000199840144433 	0.000000000000000000000000000000 	
-0.059500000000000004274358644807 	0.000000000000000000000000000000 	
-0.059400000000000001409983241274 	0.000000000000000000000000000000 	
-0.059300000000000005484501741648 	0.000000000000000000000000000000 	
-0.059200000000000002620126338115 	0.000000000000000000000000000000 	
-0.059100000000000006694644838490 	0.000000000000000000000000000000 	
-0.059000000000000003830269434957 	0.000000000000000000000000000000 	
-0.058900000000000000965894031424 	0.000000000000000000000000000000 	
-0.058800000000000005040412531798 	0.000000000000000000000000000000 	
-0.058700000000000002176037128265 	0.000000000000000000000000000000 	
-0.058600000000000006250555628640 	0.000000000000000000000000000000 	
-0.058500000000000003386180225107 	0.000000000000000000000000000000 	
-0.058400000000000000521804821574 	0.000000000000000000000000000000 	
-0.058300000000000004596323321948 	0.000000000000000000000000000000 	
-0.058200000000000001731947918415 	0.000000000000000000000000000000 	
-0.058100000000000005806466418790 	0.000000000000000000000000000000 	
-0.058000000000000002942091015257 	0.000000000000000000000000000000 	
-0.057900000000000000077715611724 	0.000000000000000000000000000000 	
-0.057800000000000004152234112098 	0.000000000000000000000000000000 	
-0.057700000000000001287858708565 	0.000000000000000000000000000000 	
-0.057600000000000005362377208940 	0.000000000000000000000000000000 	
-0.057500000000000002498001805407 	0.000000000000000000000000000000 	
-0.057400000000000006572520305781 	0.000000000000000000000000000000 	
-0.057300000000000003708144902248 	0.000000000000000000000000000000 	
-0.057200000000000000843769498715 	0.000000000000000000000000000000 	
-0.057100000000000004918287999089 	0.000000000000000000000000000000 	
-0.057000000000000002053912595557 	0.000000000000000000000000000000 	
-0.056900000000000006128431095931 	0.000000000000000000000000000000 	
-0.056800000000000003264055692398 	0.000000000000000000000000000000 	
-0.056700000000000000399680288865 	0.000000000000000000000000000000 	
-0.056600000000000004474198789239 	0.000000000000000000000000000000 	
-0.056500000000000001609823385706 	0.000000000000000000000000000000 	
-0.056400000000000005684341886081 	0.000000000000000000000000000000 	
-0.056300000000000002819966482548 	0.000000000000000000000000000000 	
-0.056200000000000006894484982922 	0.000000000000000000000000000000 	
-0.056100000000000004030109579389 	0.000000000000000000000000000000 	
-0.056000000000000001165734175856 	0.000000000000000000000000000000 	
-0.055900000000000005240252676231 	0.000000000000000000000000000000 	
-0.055800000000000002375877272698 	0.000000000000000000000000000000 	
-0.055700000000000006450395773072 	0.000000000000000000000000000000 	
-0.055600000000000003586020369539 	0.000000000000000000000000000000 	
-0.055500000000000000721644966006 	0.000000000000000000000000000000 	
-0.055400000000000004796163466381 	0.000000000000000000000000000000 	
-0.055300000000000001931788062848 	0.000000000000000000000000000000 	
-0.055200000000000006006306563222 	0.000000000000000000000000000000 	
-0.055100000000000003141931159689 	0.000000000000000000000000000000 	
-0.055000000000000000277555756156 	0.000000000000000000000000000000 	
-0.054900000000000004352074256531 	0.000000000000000000000000000000 	
-0.054800000000000001487698852998 	0.000000000000000000000000000000 	
-0.054700000000000005562217353372 	0.000000000000000000000000000000 	
-0.054600000000000002697841949839 	0.000000000000000000000000000000 	
-0.054500000000000006772360450213 	0.000000000000000000000000000000 	
-0.054400000000000003907985046681 	0.000000000000000000000000000000 	
-0.054300000000000001043609643148 	0.000000000000000000000000000000 	
-0.054200000000000005118128143522 	0.000000000000000000000000000000 	
-0.054100000000000002253752739989 	0.000000000000000000000000000000 	
-0.054000000000000006328271240363 	0.000000000000000000000000000000 	
-0.053900000000000003463895836830 	0.000000000000000000000000000000 	
-0.053800000000000000599520433298 	0.000000000000000000000000000000 	
-0.053700000000000004674038933672 	0.000000000000000000000000000000 	
-0.053600000000000001809663530139 	0.000000000000000000000000000000 	
-0.053500000000000005884182030513 	0.000000000000000000000000000000 	
-0.053400000000000003019806626980 	0.000000000000000000000000000000 	
-0.053300000000000000155431223448 	0.000000000000000000000000000000 	
-0.053200000000000004229949723822 	0.000000000000000000000000000000 	
-0.053100000000000001365574320289 	0.000000000000000000000000000000 	
-0.053000000000000005440092820663 	0.000000000000000000000000000000 	
-0.052900000000000002575717417130 	0.000000000000000000000000000000 	
-0.052800000000000006650235917505 	0.000000000000000000000000000000 	
-0.052700000000000003785860513972 	0.000000000000000000000000000000 	
-0.052600000000000000921485110439 	0.000000000000000000000000000000 	
-0.052500000000000004996003610813 	0.000000000000000000000000000000 	
-0.052400000000000002131628207280 	0.000000000000000000000000000000 	
-0.052300000000000006206146707655 	0.000000000000000000000000000000 	
-0.052200000000000003341771304122 	0.000000000000000000000000000000 	
-0.052100000000000000477395900589 	0.000000000000000000000000000000 	
-0.052000000000000004551914400963 	0.000000000000000000000000000000 	
-0.051900000000000001687538997430 	0.000000000000000000000000000000 	
-0.051800000000000005762057497805 	0.000000000000000000000000000000 	
-0.051700000000000002897682094272 	0.000000000000000000000000000000 	
-0.051600000000000000033306690739 	0.000000000000000000000000000000 	
-0.051500000000000004107825191113 	0.000000000000000000000000000000 	
-0.051400000000000001243449787580 	0.000000000000000000000000000000 	
-0.051300000000000005317968287954 	0.000000000000000000000000000000 	
-0.051200000000000002453592884422 	0.000000000000000000000000000000 	
-0.051100000000000006528111384796 	0.000000000000000000000000000000 	
-0.051000000000000003663735981263 	0.000000000000000000000000000000 	
-0.050900000000000000799360577730 	0.000000000000000000000000000000 	
-0.050800000000000004873879078104 	0.000000000000000000000000000000 	
-0.050700000000000002009503674572 	0.000000000000000000000000000000 	
-0.050600000000000006084022174946 	0.000000000000000000000000000000 	
-0.050500000000000003219646771413 	0.000000000000000000000000000000 	
-0.050400000000000000355271367880 	0.000000000000000000000000000000 	
-0.050300000000000004429789868254 	0.000000000000000000000000000000 	
-0.050200000000000001565414464721 	0.000000000000000000000000000000 	
-0.050100000000000005639932965096 	0.000000000000000000000000000000 	
-0.050000000000000002775557561563 	0.000000000000000000000000000000 	
-0.049899999999999999911182158030 	-0.049899999999999999911182158030 	
-0.049800000000000003985700658404 	-0.049800000000000003985700658404 	
-0.049700000000000001121325254871 	-0.049700000000000001121325254871 	
-0.049600000000000005195843755246 	-0.049600000000000005195843755246 	
-0.049500000000000002331468351713 	-0.049500000000000002331468351713 	
-0.049400000000000006405986852087 	-0.049400000000000006405986852087 	
-0.049300000000000003541611448554 	-0.049300000000000003541611448554 	
-0.049200000000000000677236045021 	-0.049200000000000000677236045021 	
-0.049100000000000004751754545396 	-0.049100000000000004751754545396 	
-0.049000000000000001887379141863 	-0.049000000000000001887379141863 	
-0.048900000000000005961897642237 	-0.048900000000000005961897642237 	
-0.048800000000000003097522238704 	-0.048800000000000003097522238704 	
-0.048700000000000000233146835171 	-0.048700000000000000233146835171 	
-0.048600000000000004307665335546 	-0.048600000000000004307665335546 	
-0.048500000000000001443289932013 	-0.048500000000000001443289932013 	
-0.048400000000000005517808432387 	-0.048400000000000005517808432387 	
-0.048300000000000002653433028854 	-0.048300000000000002653433028854 	
-0.048199999999999999789057625321 	-0.048199999999999999789057625321 	
-0.048100000000000003863576125696 	-0.048100000000000003863576125696 	
-0.048000000000000000999200722163 	-0.048000000000000000999200722163 	
-0.047900000000000005073719222537 	-0.047900000000000005073719222537 	
-0.047800000000000002209343819004 	-0.047800000000000002209343819004 	
-0.047700000000000006283862319378 	-0.047700000000000006283862319378 	
-0.047600000000000003419486915845 	-0.047600000000000003419486915845 	
-0.047500000000000000555111512313 	-0.047500000000000000555111512313 	
-0.047400000000000004629630012687 	-0.047400000000000004629630012687 	
-0.047300000000000001765254609154 	-0.047300000000000001765254609154 	
-0.047200000000000005839773109528 	-0.047200000000000005839773109528 	
-0.047100000000000002975397705995 	-0.047100000000000002975397705995 	
-0.047000000000000000111022302463 	-0.047000000000000000111022302463 	
-0.046900000000000004185540802837 	-0.046900000000000004185540802837 	
-0.046800000000000001321165399304 	-0.046800000000000001321165399304 	
-0.046700000000000005395683899678 	-0.046700000000000005395683899678 	
-0.046600000000000002531308496145 	-0.046600000000000002531308496145 	
-0.046499999999999999666933092612 	-0.046499999999999999666933092612 	
-0.046400000000000003741451592987 	-0.046400000000000003741451592987 	
-0.046300000000000000877076189454 	-0.046300000000000000877076189454 	
-0.046200000000000004951594689828 	-0.046200000000000004951594689828 	
-0.046100000000000002087219286295 	-0.046100000000000002087219286295 	
-0.046000000000000006161737786670 	-0.046000000000000006161737786670 	
-0.045900000000000003297362383137 	-0.045900000000000003297362383137 	
-0.045800000000000000432986979604 	-0.045800000000000000432986979604 	
-0.045700000000000004507505479978 	-0.045700000000000004507505479978 	
-0.045600000000000001643130076445 	-0.045600000000000001643130076445 	
-0.045500000000000005717648576820 	-0.045500000000000005717648576820 	
-0.045400000000000002853273173287 	-0.045400000000000002853273173287 	
-0.045299999999999999988897769754 	-0.045299999999999999988897769754 	
-0.045200000000000004063416270128 	-0.045200000000000004063416270128 	
-0.045100000000000001199040866595 	-0.045100000000000001199040866595 	
-0.045000000000000005273559366969 	-0.045000000000000005273559366969 	
-0.044900000000000002409183963437 	-0.044900000000000002409183963437 	
-0.044799999999999999544808559904 	-0.044799999999999999544808559904 	
-0.044700000000000003619327060278 	-0.044700000000000003619327060278 	
-0.044600000000000000754951656745 	-0.044600000000000000754951656745 	
-0.044500000000000004829470157119 	-0.044500000000000004829470157119 	
-0.044400000000000001965094753587 	-0.044400000000000001965094753587 	
-0.044300000000000006039613253961 	-0.044300000000000006039613253961 	
-0.044200000000000003175237850428 	-0.044200000000000003175237850428 	
-0.044100000000000000310862446895 	-0.044100000000000000310862446895 	
-0.044000000000000004385380947269 	-0.044000000000000004385380947269 	
-0.043900000000000001521005543736 	-0.043900000000000001521005543736 	
-0.043800000000000005595524044111 	-0.043800000000000005595524044111 	
-0.043700000000000002731148640578 	-0.043700000000000002731148640578 	
-0.043599999999999999866773237045 	-0.043599999999999999866773237045 	
-0.043500000000000003941291737419 	-0.043500000000000003941291737419 	
-0.043400000000000001076916333886 	-0.043400000000000001076916333886 	
-0.043300000000000005151434834261 	-0.043300000000000005151434834261 	
-0.043200000000000002287059430728 	-0.043200000000000002287059430728 	
-0.043099999999999999422684027195 	-0.043099999999999999422684027195 	
-0.043000000000000003497202527569 	-0.043000000000000003497202527569 	
-0.042900000000000000632827124036 	-0.042900000000000000632827124036 	
-0.042800000000000004707345624411 	-0.042800000000000004707345624411 	
-0.042700000000000001842970220878 	-0.042700000000000001842970220878 	
-0.042600000000000005917488721252 	-0.042600000000000005917488721252 	
-0.042500000000000003053113317719 	-0.042500000000000003053113317719 	
-0.042400000000000000188737914186 	-0.042400000000000000188737914186 	
-0.042300000000000004263256414561 	-0.042300000000000004263256414561 	
-0.042200000000000001398881011028 	-0.042200000000000001398881011028 	
-0.042100000000000005473399511402 	-0.042100000000000005473399511402 	
-0.042000000000000002609024107869 	-0.042000000000000002609024107869 	
-0.041899999999999999744648704336 	-0.041899999999999999744648704336 	
-0.041800000000000003819167204711 	-0.041800000000000003819167204711 	
-0.041700000000000000954791801178 	-0.041700000000000000954791801178 	
-0.041600000000000005029310301552 	-0.041600000000000005029310301552 	
-0.041500000000000002164934898019 	-0.041500000000000002164934898019 	
-0.041399999999999999300559494486 	-0.041399999999999999300559494486 	
-0.041300000000000003375077994860 	-0.041300000000000003375077994860 	
-0.041200000000000000510702591328 	-0.041200000000000000510702591328 	
-0.041100000000000004585221091702 	-0.041100000000000004585221091702 	
-0.041000000000000001720845688169 	-0.041000000000000001720845688169 	
-0.040900000000000005795364188543 	-0.040900000000000005795364188543 	
-0.040800000000000002930988785010 	-0.040800000000000002930988785010 	
-0.040700000000000000066613381478 	-0.040700000000000000066613381478 	
-0.040600000000000004141131881852 	-0.040600000000000004141131881852 	
-0.040500000000000001276756478319 	-0.040500000000000001276756478319 	
-0.040400000000000005351274978693 	-0.040400000000000005351274978693 	
-0.040300000000000002486899575160 	-0.040300000000000002486899575160 	
-0.040199999999999999622524171627 	-0.040199999999999999622524171627 	
-0.040100000000000003697042672002 	-0.040100000000000003697042672002 	
-0.040000000000000000832667268469 	-0.040000000000000000832667268469 	
-0.039900000000000004907185768843 	-0.039900000000000004907185768843 	
-0.039800000000000002042810365310 	-0.039800000000000002042810365310 	
-0.039700000000000006117328865685 	-0.039700000000000006117328865685 	
-0.039600000000000003252953462152 	-0.039600000000000003252953462152 	
-0.039500000000000000388578058619 	-0.039500000000000000388578058619 	
-0.039400000000000004463096558993 	-0.039400000000000004463096558993 	
-0.039300000000000001598721155460 	-0.039300000000000001598721155460 	
-0.039200000000000005673239655835 	-0.039200000000000005673239655835 	
-0.039100000000000002808864252302 	-0.039100000000000002808864252302 	
-0.038999999999999999944488848769 	-0.038999999999999999944488848769 	
-0.038900000000000004019007349143 	-0.038900000000000004019007349143 	
-0.038800000000000001154631945610 	-0.038800000000000001154631945610 	
-0.038700000000000005229150445984 	-0.038700000000000005229150445984 	
-0.038600000000000002364775042452 	-0.038600000000000002364775042452 	
-0.038499999999999999500399638919 	-0.038499999999999999500399638919 	
-0.038400000000000003574918139293 	-0.038400000000000003574918139293 	
-0.038300000000000000710542735760 	-0.038300000000000000710542735760 	
-0.038200000000000004785061236134 	-0.038200000000000004785061236134 	
-0.038100000000000001920685832602 	-0.038100000000000001920685832602 	
-0.038000000000000005995204332976 	-0.038000000000000005995204332976 	
-0.037900000000000003130828929443 	-0.037900000000000003130828929443 	
-0.037800000000000000266453525910 	-0.037800000000000000266453525910 	
-0.037700000000000004340972026284 	-0.037700000000000004340972026284 	
-0.037600000000000001476596622751 	-0.037600000000000001476596622751 	
-0.037500000000000005551115123126 	-0.037500000000000005551115123126 	
-0.037400000000000002686739719593 	-0.037400000000000002686739719593 	
-0.037299999999999999822364316060 	-0.037299999999999999822364316060 	
-0.037199999999999996957988912527 	-0.037199999999999996957988912527 	
-0.037100000000000007971401316809 	-0.037100000000000007971401316809 	
-0.037000000000000005107025913276 	-0.037000000000000005107025913276 	
-0.036900000000000002242650509743 	-0.036900000000000002242650509743 	
-0.036799999999999999378275106210 	-0.036799999999999999378275106210 	
-0.036699999999999996513899702677 	-0.036699999999999996513899702677 	
-0.036600000000000007527312106959 	-0.036600000000000007527312106959 	
-0.036500000000000004662936703426 	-0.036500000000000004662936703426 	
-0.036400000000000001798561299893 	-0.036400000000000001798561299893 	
-0.036299999999999998934185896360 	-0.036299999999999998934185896360 	
-0.036199999999999996069810492827 	-0.036199999999999996069810492827 	
-0.036100000000000007083222897108 	-0.036100000000000007083222897108 	
-0.036000000000000004218847493576 	-0.036000000000000004218847493576 	
-0.035900000000000001354472090043 	-0.035900000000000001354472090043 	
-0.035799999999999998490096686510 	-0.035799999999999998490096686510 	
-0.035699999999999995625721282977 	-0.035699999999999995625721282977 	
-0.035600000000000006639133687258 	-0.035600000000000006639133687258 	
-0.035500000000000003774758283726 	-0.035500000000000003774758283726 	
-0.035400000000000000910382880193 	-0.035400000000000000910382880193 	
-0.035299999999999998046007476660 	-0.035299999999999998046007476660 	
-0.035200000000000009059419880941 	-0.035200000000000009059419880941 	
-0.035100000000000006195044477408 	-0.035100000000000006195044477408 	
-0.035000000000000003330669073875 	-0.035000000000000003330669073875 	
-0.034900000000000000466293670343 	-0.034900000000000000466293670343 	
-0.034799999999999997601918266810 	-0.034799999999999997601918266810 	
-0.034700000000000008615330671091 	-0.034700000000000008615330671091 	
-0.034600000000000005750955267558 	-0.034600000000000005750955267558 	
-0.034500000000000002886579864025 	-0.034500000000000002886579864025 	
-0.034400000000000000022204460493 	-0.034400000000000000022204460493 	
-0.034299999999999997157829056960 	-0.034299999999999997157829056960 	
-0.034200000000000008171241461241 	-0.034200000000000008171241461241 	
-0.034100000000000005306866057708 	-0.034100000000000005306866057708 	
-0.034000000000000002442490654175 	-0.034000000000000002442490654175 	
-0.033899999999999999578115250642 	-0.033899999999999999578115250642 	
-0.033799999999999996713739847110 	-0.033799999999999996713739847110 	
-0.033700000000000007727152251391 	-0.033700000000000007727152251391 	
-0.033600000000000004862776847858 	-0.033600000000000004862776847858 	
-0.033500000000000001998401444325 	-0.033500000000000001998401444325 	
-0.033399999999999999134026040792 	-0.033399999999999999134026040792 	
-0.033299999999999996269650637259 	-0.033299999999999996269650637259 	
-0.033200000000000007283063041541 	-0.033200000000000007283063041541 	
-0.033100000000000004418687638008 	-0.033100000000000004418687638008 	
-0.033000000000000001554312234475 	-0.033000000000000001554312234475 	
-0.032899999999999998689936830942 	-0.032899999999999998689936830942 	
-0.032799999999999995825561427409 	-0.032799999999999995825561427409 	
-0.032700000000000006838973831691 	-0.032700000000000006838973831691 	
-0.032600000000000003974598428158 	-0.032600000000000003974598428158 	
-0.032500000000000001110223024625 	-0.032500000000000001110223024625 	
-0.032399999999999998245847621092 	-0.032399999999999998245847621092 	
-0.032299999999999995381472217559 	-0.032299999999999995381472217559 	
-0.032200000000000006394884621841 	-0.032200000000000006394884621841 	
-0.032100000000000003530509218308 	-0.032100000000000003530509218308 	
-0.032000000000000000666133814775 	-0.032000000000000000666133814775 	
-0.031899999999999997801758411242 	-0.031899999999999997801758411242 	
-0.031800000000000008815170815524 	-0.031800000000000008815170815524 	
-0.031700000000000005950795411991 	-0.031700000000000005950795411991 	
-0.031600000000000003086420008458 	-0.031600000000000003086420008458 	
-0.031500000000000000222044604925 	-0.031500000000000000222044604925 	
-0.031399999999999997357669201392 	-0.031399999999999997357669201392 	
-0.031300000000000008371081605674 	-0.031300000000000008371081605674 	
-0.031200000000000005506706202141 	-0.031200000000000005506706202141 	
-0.031100000000000002642330798608 	-0.031100000000000002642330798608 	
-0.030999999999999999777955395075 	-0.030999999999999999777955395075 	
-0.030899999999999996913579991542 	-0.030899999999999996913579991542 	
-0.030800000000000007926992395824 	-0.030800000000000007926992395824 	
-0.030700000000000005062616992291 	-0.030700000000000005062616992291 	
-0.030600000000000002198241588758 	-0.030600000000000002198241588758 	
-0.030499999999999999333866185225 	-0.030499999999999999333866185225 	
-0.030399999999999996469490781692 	-0.030399999999999996469490781692 	
-0.030300000000000007482903185974 	-0.030300000000000007482903185974 	
-0.030200000000000004618527782441 	-0.030200000000000004618527782441 	
-0.030100000000000001754152378908 	-0.030100000000000001754152378908 	
-0.029999999999999998889776975375 	-0.029999999999999998889776975375 	
-0.029899999999999996025401571842 	-0.029899999999999996025401571842 	
-0.029800000000000007038813976123 	-0.029800000000000007038813976123 	
-0.029700000000000004174438572591 	-0.029700000000000004174438572591 	
-0.029600000000000001310063169058 	-0.029600000000000001310063169058 	
-0.029499999999999998445687765525 	-0.029499999999999998445687765525 	
-0.029399999999999995581312361992 	-0.029399999999999995581312361992 	
-0.029300000000000006594724766273 	-0.029300000000000006594724766273 	
-0.029200000000000003730349362741 	-0.029200000000000003730349362741 	
-0.029100000000000000865973959208 	-0.029100000000000000865973959208 	
-0.028999999999999998001598555675 	-0.028999999999999998001598555675 	
-0.028900000000000009015010959956 	-0.028900000000000009015010959956 	
-0.028800000000000006150635556423 	-0.028800000000000006150635556423 	
-0.028700000000000003286260152890 	-0.028700000000000003286260152890 	
-0.028600000000000000421884749358 	-0.028600000000000000421884749358 	
-0.028499999999999997557509345825 	-0.028499999999999997557509345825 	
-0.028400000000000008570921750106 	-0.028400000000000008570921750106 	
-0.028300000000000005706546346573 	-0.028300000000000005706546346573 	
-0.028200000000000002842170943040 	-0.028200000000000002842170943040 	
-0.028099999999999999977795539507 	-0.028099999999999999977795539507 	
-0.027999999999999997113420135975 	-0.027999999999999997113420135975 	
-0.027900000000000008126832540256 	-0.027900000000000008126832540256 	
-0.027800000000000005262457136723 	-0.027800000000000005262457136723 	
-0.027700000000000002398081733190 	-0.027700000000000002398081733190 	
-0.027599999999999999533706329657 	-0.027599999999999999533706329657 	
-0.027499999999999996669330926125 	-0.027499999999999996669330926125 	
-0.027400000000000007682743330406 	-0.027400000000000007682743330406 	
-0.027300000000000004818367926873 	-0.027300000000000004818367926873 	
-0.027200000000000001953992523340 	-0.027200000000000001953992523340 	
-0.027099999999999999089617119807 	-0.027099999999999999089617119807 	
-0.026999999999999996225241716274 	-0.026999999999999996225241716274 	
-0.026900000000000007238654120556 	-0.026900000000000007238654120556 	
-0.026800000000000004374278717023 	-0.026800000000000004374278717023 	
-0.026700000000000001509903313490 	-0.026700000000000001509903313490 	
-0.026599999999999998645527909957 	-0.026599999999999998645527909957 	
-0.026499999999999995781152506424 	-0.026499999999999995781152506424 	
-0.026400000000000006794564910706 	-0.026400000000000006794564910706 	
-0.026300000000000003930189507173 	-0.026300000000000003930189507173 	
-0.026200000000000001065814103640 	-0.026200000000000001065814103640 	
-0.026099999999999998201438700107 	-0.026099999999999998201438700107 	
-0.025999999999999995337063296574 	-0.025999999999999995337063296574 	
-0.025900000000000006350475700856 	-0.025900000000000006350475700856 	
-0.025800000000000003486100297323 	-0.025800000000000003486100297323 	
-0.025700000000000000621724893790 	-0.025700000000000000621724893790 	
-0.025599999999999997757349490257 	-0.025599999999999997757349490257 	
-0.025500000000000008770761894539 	-0.025500000000000008770761894539 	
-0.025400000000000005906386491006 	-0.025400000000000005906386491006 	
-0.025300000000000003042011087473 	-0.025300000000000003042011087473 	
-0.025200000000000000177635683940 	-0.025200000000000000177635683940 	
-0.025099999999999997313260280407 	-0.025099999999999997313260280407 	
-0.025000000000000008326672684689 	-0.025000000000000008326672684689 	
-0.024900000000000005462297281156 	-0.024900000000000005462297281156 	
-0.024800000000000002597921877623 	-0.024800000000000002597921877623 	
-0.024699999999999999733546474090 	-0.024699999999999999733546474090 	
-0.024599999999999996869171070557 	-0.024599999999999996869171070557 	
-0.024500000000000007882583474839 	-0.024500000000000007882583474839 	
-0.024400000000000005018208071306 	-0.024400000000000005018208071306 	
-0.024300000000000002153832667773 	-0.024300000000000002153832667773 	
-0.024199999999999999289457264240 	-0.024199999999999999289457264240 	
-0.024099999999999996425081860707 	-0.024099999999999996425081860707 	
-0.024000000000000007438494264989 	-0.024000000000000007438494264989 	
-0.023900000000000004574118861456 	-0.023900000000000004574118861456 	
-0.023800000000000001709743457923 	-0.023800000000000001709743457923 	
-0.023699999999999998845368054390 	-0.023699999999999998845368054390 	
-0.023599999999999995980992650857 	-0.023599999999999995980992650857 	
-0.023500000000000006994405055138 	-0.023500000000000006994405055138 	
-0.023400000000000004130029651606 	-0.023400000000000004130029651606 	
-0.023300000000000001265654248073 	-0.023300000000000001265654248073 	
-0.023199999999999998401278844540 	-0.023199999999999998401278844540 	
-0.023099999999999995536903441007 	-0.023099999999999995536903441007 	
-0.023000000000000006550315845288 	-0.023000000000000006550315845288 	
-0.022900000000000003685940441756 	-0.022900000000000003685940441756 	
-0.022800000000000000821565038223 	-0.022800000000000000821565038223 	
-0.022699999999999997957189634690 	-0.022699999999999997957189634690 	
-0.022599999999999995092814231157 	-0.022599999999999995092814231157 	
-0.022500000000000006106226635438 	-0.022500000000000006106226635438 	
-0.022400000000000003241851231905 	-0.022400000000000003241851231905 	
-0.022300000000000000377475828373 	-0.022300000000000000377475828373 	
-0.022199999999999997513100424840 	-0.022199999999999997513100424840 	
-0.022100000000000008526512829121 	-0.022100000000000008526512829121 	
-0.022000000000000005662137425588 	-0.022000000000000005662137425588 	
-0.021900000000000002797762022055 	-0.021900000000000002797762022055 	
-0.021799999999999999933386618522 	-0.021799999999999999933386618522 	
-0.021699999999999997069011214990 	-0.021699999999999997069011214990 	
-0.021600000000000008082423619271 	-0.021600000000000008082423619271 	
-0.021500000000000005218048215738 	-0.021500000000000005218048215738 	
-0.021400000000000002353672812205 	-0.021400000000000002353672812205 	
-0.021299999999999999489297408672 	-0.021299999999999999489297408672 	
-0.021199999999999996624922005140 	-0.021199999999999996624922005140 	
-0.021100000000000007638334409421 	-0.021100000000000007638334409421 	
-0.021000000000000004773959005888 	-0.021000000000000004773959005888 	
-0.020900000000000001909583602355 	-0.020900000000000001909583602355 	
-0.020799999999999999045208198822 	-0.020799999999999999045208198822 	
-0.020699999999999996180832795289 	-0.020699999999999996180832795289 	
-0.020600000000000007194245199571 	-0.020600000000000007194245199571 	
-0.020500000000000004329869796038 	-0.020500000000000004329869796038 	
-0.020400000000000001465494392505 	-0.020400000000000001465494392505 	
-0.020299999999999998601118988972 	-0.020299999999999998601118988972 	
-0.020199999999999995736743585439 	-0.020199999999999995736743585439 	
-0.020100000000000006750155989721 	-0.020100000000000006750155989721 	
-0.020000000000000003885780586188 	-0.020000000000000003885780586188 	
-0.019900000000000001021405182655 	-0.019900000000000001021405182655 	
-0.019799999999999998157029779122 	-0.019799999999999998157029779122 	
-0.019699999999999995292654375589 	-0.019699999999999995292654375589 	
-0.019600000000000006306066779871 	-0.019600000000000006306066779871 	
-0.019500000000000003441691376338 	-0.019500000000000003441691376338 	
-0.019400000000000000577315972805 	-0.019400000000000000577315972805 	
-0.019299999999999997712940569272 	-0.019299999999999997712940569272 	
-0.019199999999999994848565165739 	-0.019199999999999994848565165739 	
-0.019100000000000005861977570021 	-0.019100000000000005861977570021 	
-0.019000000000000002997602166488 	-0.019000000000000002997602166488 	
-0.018900000000000000133226762955 	-0.018900000000000000133226762955 	
-0.018799999999999997268851359422 	-0.018799999999999997268851359422 	
-0.018700000000000008282263763704 	-0.018700000000000008282263763704 	
-0.018600000000000005417888360171 	-0.018600000000000005417888360171 	
-0.018500000000000002553512956638 	-0.018500000000000002553512956638 	
-0.018399999999999999689137553105 	-0.018399999999999999689137553105 	
-0.018299999999999996824762149572 	-0.018299999999999996824762149572 	
-0.018200000000000007838174553854 	-0.018200000000000007838174553854 	
-0.018100000000000004973799150321 	-0.018100000000000004973799150321 	
-0.018000000000000002109423746788 	-0.018000000000000002109423746788 	
-0.017899999999999999245048343255 	-0.017899999999999999245048343255 	
-0.017799999999999996380672939722 	-0.017799999999999996380672939722 	
-0.017700000000000007394085344004 	-0.017700000000000007394085344004 	
-0.017600000000000004529709940471 	-0.017600000000000004529709940471 	
-0.017500000000000001665334536938 	-0.017500000000000001665334536938 	
-0.017399999999999998800959133405 	-0.017399999999999998800959133405 	
-0.017299999999999995936583729872 	-0.017299999999999995936583729872 	
-0.017200000000000006949996134153 	-0.017200000000000006949996134153 	
-0.017100000000000004085620730621 	-0.017100000000000004085620730621 	
-0.017000000000000001221245327088 	-0.017000000000000001221245327088 	
-0.016899999999999998356869923555 	-0.016899999999999998356869923555 	
-0.016799999999999995492494520022 	-0.016799999999999995492494520022 	
-0.016700000000000006505906924303 	-0.016700000000000006505906924303 	
-0.016600000000000003641531520771 	-0.016600000000000003641531520771 	
-0.016500000000000000777156117238 	-0.016500000000000000777156117238 	
-0.016399999999999997912780713705 	-0.016399999999999997912780713705 	
-0.016299999999999995048405310172 	-0.016299999999999995048405310172 	
-0.016200000000000006061817714453 	-0.016200000000000006061817714453 	
-0.016100000000000003197442310920 	-0.016100000000000003197442310920 	
-0.016000000000000000333066907388 	-0.016000000000000000333066907388 	
-0.015899999999999997468691503855 	-0.015899999999999997468691503855 	
-0.015799999999999994604316100322 	-0.015799999999999994604316100322 	
-0.015700000000000005617728504603 	-0.015700000000000005617728504603 	
-0.015600000000000002753353101070 	-0.015600000000000002753353101070 	
-0.015499999999999999888977697537 	-0.015499999999999999888977697537 	
-0.015399999999999997024602294005 	-0.015399999999999997024602294005 	
-0.015300000000000008038014698286 	-0.015300000000000008038014698286 	
-0.015200000000000005173639294753 	-0.015200000000000005173639294753 	
-0.015100000000000002309263891220 	-0.015100000000000002309263891220 	
-0.014999999999999999444888487687 	-0.014999999999999999444888487687 	
-0.014899999999999996580513084155 	-0.014899999999999996580513084155 	
-0.014800000000000007593925488436 	-0.014800000000000007593925488436 	
-0.014700000000000004729550084903 	-0.014700000000000004729550084903 	
-0.014600000000000001865174681370 	-0.014600000000000001865174681370 	
-0.014499999999999999000799277837 	-0.014499999999999999000799277837 	
-0.014399999999999996136423874304 	-0.014399999999999996136423874304 	
-0.014300000000000007149836278586 	-0.014300000000000007149836278586 	
-0.014200000000000004285460875053 	-0.014200000000000004285460875053 	
-0.014100000000000001421085471520 	-0.014100000000000001421085471520 	
-0.013999999999999998556710067987 	-0.013999999999999998556710067987 	
-0.013899999999999995692334664454 	-0.013899999999999995692334664454 	
-0.013800000000000006705747068736 	-0.013800000000000006705747068736 	
-0.013700000000000003841371665203 	-0.013700000000000003841371665203 	
-0.013600000000000000976996261670 	-0.013600000000000000976996261670 	
-0.013499999999999998112620858137 	-0.013499999999999998112620858137 	
-0.013399999999999995248245454604 	-0.013399999999999995248245454604 	
-0.013300000000000006261657858886 	-0.013300000000000006261657858886 	
-0.013200000000000003397282455353 	-0.013200000000000003397282455353 	
-0.013100000000000000532907051820 	-0.013100000000000000532907051820 	
-0.012999999999999997668531648287 	-0.012999999999999997668531648287 	
-0.012899999999999994804156244754 	-0.012899999999999994804156244754 	
-0.012800000000000005817568649036 	-0.012800000000000005817568649036 	
-0.012700000000000002953193245503 	-0.012700000000000002953193245503 	
-0.012600000000000000088817841970 	-0.012600000000000000088817841970 	
-0.012499999999999997224442438437 	-0.012499999999999997224442438437 	
-0.012400000000000008237854842719 	-0.012400000000000008237854842719 	
-0.012300000000000005373479439186 	-0.012300000000000005373479439186 	
-0.012200000000000002509104035653 	-0.012200000000000002509104035653 	
-0.012099999999999999644728632120 	-0.012099999999999999644728632120 	
-0.011999999999999996780353228587 	-0.011999999999999996780353228587 	
-0.011900000000000007793765632869 	-0.011900000000000007793765632869 	
-0.011800000000000004929390229336 	-0.011800000000000004929390229336 	
-0.011700000000000002065014825803 	-0.011700000000000002065014825803 	
-0.011599999999999999200639422270 	-0.011599999999999999200639422270 	
-0.011499999999999996336264018737 	-0.011499999999999996336264018737 	
-0.011400000000000007349676423019 	-0.011400000000000007349676423019 	
-0.011300000000000004485301019486 	-0.011300000000000004485301019486 	
-0.011200000000000001620925615953 	-0.011200000000000001620925615953 	
-0.011099999999999998756550212420 	-0.011099999999999998756550212420 	
-0.010999999999999995892174808887 	-0.010999999999999995892174808887 	
-0.010900000000000006905587213168 	-0.010900000000000006905587213168 	
-0.010800000000000004041211809636 	-0.010800000000000004041211809636 	
-0.010700000000000001176836406103 	-0.010700000000000001176836406103 	
-0.010599999999999998312461002570 	-0.010599999999999998312461002570 	
-0.010499999999999995448085599037 	-0.010499999999999995448085599037 	
-0.010400000000000006461498003318 	-0.010400000000000006461498003318 	
-0.010300000000000003597122599786 	-0.010300000000000003597122599786 	
-0.010200000000000000732747196253 	-0.010200000000000000732747196253 	
-0.010099999999999997868371792720 	-0.010099999999999997868371792720 	
-0.009999999999999995003996389187 	-0.009999999999999995003996389187 	
-0.009900000000000006017408793468 	-0.009900000000000006017408793468 	
-0.009800000000000003153033389935 	-0.009800000000000003153033389935 	
-0.009700000000000000288657986403 	-0.009700000000000000288657986403 	
-0.009599999999999997424282582870 	-0.009599999999999997424282582870 	
-0.009499999999999994559907179337 	-0.009499999999999994559907179337 	
-0.009400000000000005573319583618 	-0.009400000000000005573319583618 	
-0.009300000000000002708944180085 	-0.009300000000000002708944180085 	
-0.009199999999999999844568776552 	-0.009199999999999999844568776552 	
-0.009099999999999996980193373020 	-0.009099999999999996980193373020 	
-0.009000000000000007993605777301 	-0.009000000000000007993605777301 	
-0.008900000000000005129230373768 	-0.008900000000000005129230373768 	
-0.008800000000000002264854970235 	-0.008800000000000002264854970235 	
-0.008699999999999999400479566702 	-0.008699999999999999400479566702 	
-0.008599999999999996536104163170 	-0.008599999999999996536104163170 	
-0.008500000000000007549516567451 	-0.008500000000000007549516567451 	
-0.008400000000000004685141163918 	-0.008400000000000004685141163918 	
-0.008300000000000001820765760385 	-0.008300000000000001820765760385 	
-0.008199999999999998956390356852 	-0.008199999999999998956390356852 	
-0.008099999999999996092014953319 	-0.008099999999999996092014953319 	
-0.008000000000000007105427357601 	-0.008000000000000007105427357601 	
-0.007900000000000004241051954068 	-0.007900000000000004241051954068 	
-0.007800000000000001376676550535 	-0.007800000000000001376676550535 	
-0.007699999999999998512301147002 	-0.007699999999999998512301147002 	
-0.007599999999999995647925743469 	-0.007599999999999995647925743469 	
-0.007500000000000006661338147751 	-0.007500000000000006661338147751 	
-0.007400000000000003796962744218 	-0.007400000000000003796962744218 	
-0.007300000000000000932587340685 	-0.007300000000000000932587340685 	
-0.007199999999999998068211937152 	-0.007199999999999998068211937152 	
-0.007099999999999995203836533619 	-0.007099999999999995203836533619 	
-0.007000000000000006217248937901 	-0.007000000000000006217248937901 	
-0.006900000000000003352873534368 	-0.006900000000000003352873534368 	
-0.006800000000000000488498130835 	-0.006800000000000000488498130835 	
-0.006699999999999997624122727302 	-0.006699999999999997624122727302 	
-0.006599999999999994759747323769 	-0.006599999999999994759747323769 	
-0.006500000000000005773159728051 	-0.006500000000000005773159728051 	
-0.006400000000000002908784324518 	-0.006400000000000002908784324518 	
-0.006300000000000000044408920985 	-0.006300000000000000044408920985 	
-0.006199999999999997180033517452 	-0.006199999999999997180033517452 	
-0.006099999999999994315658113919 	-0.006099999999999994315658113919 	
-0.006000000000000005329070518201 	-0.006000000000000005329070518201 	
-0.005900000000000002464695114668 	-0.005900000000000002464695114668 	
-0.005799999999999999600319711135 	-0.005799999999999999600319711135 	
-0.005699999999999996735944307602 	-0.005699999999999996735944307602 	
-0.005600000000000007749356711884 	-0.005600000000000007749356711884 	
-0.005500000000000004884981308351 	-0.005500000000000004884981308351 	
-0.005400000000000002020605904818 	-0.005400000000000002020605904818 	
-0.005299999999999999156230501285 	-0.005299999999999999156230501285 	
-0.005199999999999996291855097752 	-0.005199999999999996291855097752 	
-0.005100000000000007305267502034 	-0.005100000000000007305267502034 	
-0.005000000000000004440892098501 	-0.005000000000000004440892098501 	
-0.004900000000000001576516694968 	-0.004900000000000001576516694968 	
-0.004799999999999998712141291435 	-0.004799999999999998712141291435 	
-0.004699999999999995847765887902 	-0.004699999999999995847765887902 	
-0.004600000000000006861178292183 	-0.004600000000000006861178292183 	
-0.004500000000000003996802888651 	-0.004500000000000003996802888651 	
-0.004400000000000001132427485118 	-0.004400000000000001132427485118 	
-0.004299999999999998268052081585 	-0.004299999999999998268052081585 	
-0.004199999999999995403676678052 	-0.004199999999999995403676678052 	
-0.004100000000000006417089082333 	-0.004100000000000006417089082333 	
-0.004000000000000003552713678801 	-0.004000000000000003552713678801 	
-0.003900000000000000688338275268 	-0.003900000000000000688338275268 	
-0.003799999999999997823962871735 	-0.003799999999999997823962871735 	
-0.003699999999999994959587468202 	-0.003699999999999994959587468202 	
-0.003600000000000005972999872483 	-0.003600000000000005972999872483 	
-0.003500000000000003108624468950 	-0.003500000000000003108624468950 	
-0.003400000000000000244249065418 	-0.003400000000000000244249065418 	
-0.003299999999999997379873661885 	-0.003299999999999997379873661885 	
-0.003199999999999994515498258352 	-0.003199999999999994515498258352 	
-0.003100000000000005528910662633 	-0.003100000000000005528910662633 	
-0.003000000000000002664535259100 	-0.003000000000000002664535259100 	
-0.002899999999999999800159855567 	-0.002899999999999999800159855567 	
-0.002799999999999996935784452035 	-0.002799999999999996935784452035 	
-0.002699999999999994071409048502 	-0.002699999999999994071409048502 	
-0.002600000000000005084821452783 	-0.002600000000000005084821452783 	
-0.002500000000000002220446049250 	-0.002500000000000002220446049250 	
-0.002399999999999999356070645717 	-0.002399999999999999356070645717 	
-0.002299999999999996491695242185 	-0.002299999999999996491695242185 	
-0.002200000000000007505107646466 	-0.002200000000000007505107646466 	
-0.002100000000000004640732242933 	-0.002100000000000004640732242933 	
-0.002000000000000001776356839400 	-0.002000000000000001776356839400 	
-0.001899999999999998911981435867 	-0.001899999999999998911981435867 	
-0.001799999999999996047606032334 	-0.001799999999999996047606032334 	
-0.001700000000000007061018436616 	-0.001700000000000007061018436616 	
-0.001600000000000004196643033083 	-0.001600000000000004196643033083 	
-0.001500000000000001332267629550 	-0.001500000000000001332267629550 	
-0.001399999999999998467892226017 	-0.001399999999999998467892226017 	
-0.001299999999999995603516822484 	-0.001299999999999995603516822484 	
-0.001200000000000006616929226766 	-0.001200000000000006616929226766 	
-0.001100000000000003752553823233 	-0.001100000000000003752553823233 	
-0.001000000000000000888178419700 	-0.001000000000000000888178419700 	
-0.000899999999999998023803016167 	-0.000899999999999998023803016167 	
-0.000799999999999995159427612634 	-0.000799999999999995159427612634 	
-0.000700000000000006172840016916 	-0.000700000000000006172840016916 	
-0.000600000000000003308464613383 	-0.000600000000000003308464613383 	
-0.000500000000000000444089209850 	-0.000500000000000000444089209850 	
-0.000399999999999997579713806317 	-0.000399999999999997579713806317 	
-0.000299999999999994715338402784 	-0.000299999999999994715338402784 	
-0.000200000000000005728750807066 	-0.000200000000000005728750807066 	
-0.000100000000000002864375403533 	-0.000100000000000002864375403533 	
0.000000000000000000000000000000 	0.000000000000000000000000000000 	
0.000100000000000002864375403533 	0.000100000000000002864375403533 	
0.000200000000000005728750807066 	0.000200000000000005728750807066 	
0.000299999999999994715338402784 	0.000299999999999994715338402784 	
0.000399999999999997579713806317 	0.000399999999999997579713806317 	
0.000500000000000000444089209850 	0.000500000000000000444089209850 	
0.000600000000000003308464613383 	0.000600000000000003308464613383 	
0.000700000000000006172840016916 	0.000700000000000006172840016916 	
0.000799999999999995159427612634 	0.000799999999999995159427612634 	
0.000899999999999998023803016167 	0.000899999999999998023803016167 	
0.001000000000000000888178419700 	0.001000000000000000888178419700 	
0.001100000000000003752553823233 	0.001100000000000003752553823233 	
0.001200000000000006616929226766 	0.001200000000000006616929226766 	
0.001299999999999995603516822484 	0.001299999999999995603516822484 	
0.001399999999999998467892226017 	0.001399999999999998467892226017 	
0.001500000000000001332267629550 	0.001500000000000001332267629550 	
0.001600000000000004196643033083 	0.001600000000000004196643033083 	
0.001700000000000007061018436616 	0.001700000000000007061018436616 	
0.001799999999999996047606032334 	0.001799999999999996047606032334 	
0.001899999999999998911981435867 	0.001899999999999998911981435867 	
0.002000000000000001776356839400 	0.002000000000000001776356839400 	
0.002100000000000004640732242933 	0.002100000000000004640732242933 	
0.002200000000000007505107646466 	0.002200000000000007505107646466 	
0.002299999999999996491695242185 	0.002299999999999996491695242185 	
0.002399999999999999356070645717 	0.002399999999999999356070645717 	
0.002500000000000002220446049250 	0.002500000000000002220446049250 	
0.002600000000000005084821452783 	0.002600000000000005084821452783 	
0.002699999999999994071409048502 	0.002699999999999994071409048502 	
0.002799999999999996935784452035 	0.002799999999999996935784452035 	
0.002899999999999999800159855567 	0.002899999999999999800159855567 	
0.003000000000000002664535259100 	0.003000000000000002664535259100 	
0.003100000000000005528910662633 	0.003100000000000005528910662633 	
0.003199999999999994515498258352 	0.003199999999999994515498258352 	
0.003299999999999997379873661885 	0.003299999999999997379873661885 	
0.003400000000000000244249065418 	0.003400000000000000244249065418 	
0.003500000000000003108624468950 	0.003500000000000003108624468950 	
0.003600000000000005972999872483 	0.003600000000000005972999872483 	
0.003699999999999994959587468202 	0.003699999999999994959587468202 	
0.003799999999999997823962871735 	0.003799999999999997823962871735 	
0.003900000000000000688338275268 	0.003900000000000000688338275268 	
0.004000000000000003552713678801 	0.004000000000000003552713678801 	
0.004100000000000006417089082333 	0.004100000000000006417089082333 	
0.004199999999999995403676678052 	0.004199999999999995403676678052 	
0.004299999999999998268052081585 	0.004299999999999998268052081585 	
0.004400000000000001132427485118 	0.004400000000000001132427485118 	
0.004500000000000003996802888651 	0.004500000000000003996802888651 	
0.004600000000000006861178292183 	0.004600000000000006861178292183 	
0.004699999999999995847765887902 	0.004699999999999995847765887902 	
0.004799999999999998712141291435 	0.004799999999999998712141291435 	
0.004900000000000001576516694968 	0.004900000000000001576516694968 	
0.005000000000000004440892098501 	0.005000000000000004440892098501 	
0.005100000000000007305267502034 	0.005100000000000007305267502034 	
0.005199999999999996291855097752 	0.005199999999999996291855097752 	
0.005299999999999999156230501285 	0.005299999999999999156230501285 	
0.005400000000000002020605904818 	0.005400000000000002020605904818 	
0.005500000000000004884981308351 	0.005500000000000004884981308351 	
0.005600000000000007749356711884 	0.005600000000000007749356711884 	
0.005699999999999996735944307602 	0.005699999999999996735944307602 	
0.005799999999999999600319711135 	0.005799999999999999600319711135 	
0.005900000000000002464695114668 	0.005900000000000002464695114668 	
0.006000000000000005329070518201 	0.006000000000000005329070518201 	
0.006099999999999994315658113919 	0.006099999999999994315658113919 	
0.006199999999999997180033517452 	0.006199999999999997180033517452 	
0.006300000000000000044408920985 	0.006300000000000000044408920985 	
0.006400000000000002908784324518 	0.006400000000000002908784324518 	
0.006500000000000005773159728051 	0.006500000000000005773159728051 	
0.006599999999999994759747323769 	0.006599999999999994759747323769 	
0.006699999999999997624122727302 	0.006699999999999997624122727302 	
0.006800000000000000488498130835 	0.006800000000000000488498130835 	
0.006900000000000003352873534368 	0.006900000000000003352873534368 	
0.007000000000000006217248937901 	0.007000000000000006217248937901 	
0.007099999999999995203836533619 	0.007099999999999995203836533619 	
0.007199999999999998068211937152 	0.007199999999999998068211937152 	
0.007300000000000000932587340685 	0.007300000000000000932587340685 	
0.007400000000000003796962744218 	0.007400000000000003796962744218 	
0.007500000000000006661338147751 	0.007500000000000006661338147751 	
0.007599999999999995647925743469 	0.007599999999999995647925743469 	
0.007699999999999998512301147002 	0.007699999999999998512301147002 	
0.007800000000000001376676550535 	0.007800000000000001376676550535 	
0.007900000000000004241051954068 	0.007900000000000004241051954068 	
0.008000000000000007105427357601 	0.008000000000000007105427357601 	
0.008099999999999996092014953319 	0.008099999999999996092014953319 	
0.008199999999999998956390356852 	0.008199999999999998956390356852 	
0.008300000000000001820765760385 	0.008300000000000001820765760385 	
0.008400000000000004685141163918 	0.008400000000000004685141163918 	
0.008500000000000007549516567451 	0.008500000000000007549516567451 	
0.008599999999999996536104163170 	0.008599999999999996536104163170 	
0.008699999999999999400479566702 	0.008699999999999999400479566702 	
0.008800000000000002264854970235 	0.008800000000000002264854970235 	
0.008900000000000005129230373768 	0.008900000000000005129230373768 	
0.009000000000000007993605777301 	0.009000000000000007993605777301 	
0.009099999999999996980193373020 	0.009099999999999996980193373020 	
0.009199999999999999844568776552 	0.009199999999999999844568776552 	
0.009300000000000002708944180085 	0.009300000000000002708944180085 	
0.009400000000000005573319583618 	0.009400000000000005573319583618 	
0.009499999999999994559907179337 	0.009499999999999994559907179337 	
0.009599999999999997424282582870 	0.009599999999999997424282582870 	
0.009700000000000000288657986403 	0.009700000000000000288657986403 	
0.009800000000000003153033389935 	0.009800000000000003153033389935 	
0.009900000000000006017408793468 	0.009900000000000006017408793468 	
0.009999999999999995003996389187 	0.009999999999999995003996389187 	
0.010099999999999997868371792720 	0.010099999999999997868371792720 	
0.010200000000000000732747196253 	0.010200000000000000732747196253 	
0.010300000000000003597122599786 	0.010300000000000003597122599786 	
0.010400000000000006461498003318 	0.010400000000000006461498003318 	
0.010499999999999995448085599037 	0.010499999999999995448085599037 	
0.010599999999999998312461002570 	0.010599999999999998312461002570 	
0.010700000000000001176836406103 	0.010700000000000001176836406103 	
0.010800000000000004041211809636 	0.010800000000000004041211809636 	
0.010900000000000006905587213168 	0.010900000000000006905587213168 	
0.010999999999999995892174808887 	0.010999999999999995892174808887 	
0.011099999999999998756550212420 	0.011099999999999998756550212420 	
0.011200000000000001620925615953 	0.011200000000000001620925615953 	
0.011300000000000004485301019486 	0.011300000000000004485301019486 	
0.011400000000000007349676423019 	0.011400000000000007349676423019 	
0.011499999999999996336264018737 	0.011499999999999996336264018737 	
0.011599999999999999200639422270 	0.011599999999999999200639422270 	
0.011700000000000002065014825803 	0.011700000000000002065014825803 	
0.011800000000000004929390229336 	0.011800000000000004929390229336 	
0.011900000000000007793765632869 	0.011900000000000007793765632869 	
0.011999999999999996780353228587 	0.011999999999999996780353228587 	
0.012099999999999999644728632120 	0.012099999999999999644728632120 	
0.012200000000000002509104035653 	0.012200000000000002509104035653 	
0.012300000000000005373479439186 	0.012300000000000005373479439186 	
0.012400000000000008237854842719 	0.012400000000000008237854842719 	
0.012499999999999997224442438437 	0.012499999999999997224442438437 	
0.012600000000000000088817841970 	0.012600000000000000088817841970 	
0.012700000000000002953193245503 	0.012700000000000002953193245503 	
0.012800000000000005817568649036 	0.012800000000000005817568649036 	
0.012899999999999994804156244754 	0.012899999999999994804156244754 	
0.012999999999999997668531648287 	0.012999999999999997668531648287 	
0.013100000000000000532907051820 	0.013100000000000000532907051820 	
0.013200000000000003397282455353 	0.013200000000000003397282455353 	
0.013300000000000006261657858886 	0.013300000000000006261657858886 	
0.013399999999999995248245454604 	0.013399999999999995248245454604 	
0.013499999999999998112620858137 	0.013499999999999998112620858137 	
0.013600000000000000976996261670 	0.013600000000000000976996261670 	
0.013700000000000003841371665203 	0.013700000000000003841371665203 	
0.013800000000000006705747068736 	0.013800000000000006705747068736 	
0.013899999999999995692334664454 	0.013899999999999995692334664454 	
0.013999999999999998556710067987 	0.013999999999999998556710067987 	
0.014100000000000001421085471520 	0.014100000000000001421085471520 	
0.014200000000000004285460875053 	0.014200000000000004285460875053 	
0.014300000000000007149836278586 	0.014300000000000007149836278586 	
0.014399999999999996136423874304 	0.014399999999999996136423874304 	
0.014499999999999999000799277837 	0.014499999999999999000799277837 	
0.014600000000000001865174681370 	0.014600000000000001865174681370 	
0.014700000000000004729550084903 	0.014700000000000004729550084903 	
0.014800000000000007593925488436 	0.014800000000000007593925488436 	
0.014899999999999996580513084155 	0.014899999999999996580513084155 	
0.014999999999999999444888487687 	0.014999999999999999444888487687 	
0.015100000000000002309263891220 	0.015100000000000002309263891220 	
0.015200000000000005173639294753 	0.015200000000000005173639294753 	
0.015300000000000008038014698286 	0.015300000000000008038014698286 	
0.015399999999999997024602294005 	0.015399999999999997024602294005 	
0.015499999999999999888977697537 	0.015499999999999999888977697537 	
0.015600000000000002753353101070 	0.015600000000000002753353101070 	
0.015700000000000005617728504603 	0.015700000000000005617728504603 	
0.015799999999999994604316100322 	0.015799999999999994604316100322 	
0.015899999999999997468691503855 	0.015899999999999997468691503855 	
0.016000000000000000333066907388 	0.016000000000000000333066907388 	
0.016100000000000003197442310920 	0.016100000000000003197442310920 	
0.016200000000000006061817714453 	0.016200000000000006061817714453 	
0.016299999999999995048405310172 	0.016299999999999995048405310172 	
0.016399999999999997912780713705 	0.016399999999999997912780713705 	
0.016500000000000000777156117238 	0.016500000000000000777156117238 	
0.016600000000000003641531520771 	0.016600000000000003641531520771 	
0.016700000000000006505906924303 	0.016700000000000006505906924303 	
0.016799999999999995492494520022 	0.016799999999999995492494520022 	
0.016899999999999998356869923555 	0.016899999999999998356869923555 	
0.017000000000000001221245327088 	0.017000000000000001221245327088 	
0.017100000000000004085620730621 	0.017100000000000004085620730621 	
0.017200000000000006949996134153 	0.017200000000000006949996134153 	
0.017299999999999995936583729872 	0.017299999999999995936583729872 	
0.017399999999999998800959133405 	0.017399999999999998800959133405 	
0.017500000000000001665334536938 	0.017500000000000001665334536938 	
0.017600000000000004529709940471 	0.017600000000000004529709940471 	
0.017700000000000007394085344004 	0.017700000000000007394085344004 	
0.017799999999999996380672939722 	0.017799999999999996380672939722 	
0.017899999999999999245048343255 	0.017899999999999999245048343255 	
0.018000000000000002109423746788 	0.018000000000000002109423746788 	
0.018100000000000004973799150321 	0.018100000000000004973799150321 	
0.018200000000000007838174553854 	0.018200000000000007838174553854 	
0.018299999999999996824762149572 	0.018299999999999996824762149572 	
0.018399999999999999689137553105 	0.018399999999999999689137553105 	
0.018500000000000002553512956638 	0.018500000000000002553512956638 	
0.018600000000000005417888360171 	0.018600000000000005417888360171 	
0.018700000000000008282263763704 	0.018700000000000008282263763704 	
0.018799999999999997268851359422 	0.018799999999999997268851359422 	
0.018900000000000000133226762955 	0.018900000000000000133226762955 	
0.019000000000000002997602166488 	0.019000000000000002997602166488 	
0.019100000000000005861977570021 	0.019100000000000005861977570021 	
0.019199999999999994848565165739 	0.019199999999999994848565165739 	
0.019299999999999997712940569272 	0.019299999999999997712940569272 	
0.019400000000000000577315972805 	0.019400000000000000577315972805 	
0.019500000000000003441691376338 	0.019500000000000003441691376338 	
0.019600000000000006306066779871 	0.019600000000000006306066779871 	
0.019699999999999995292654375589 	0.019699999999999995292654375589 	
0.019799999999999998157029779122 	0.019799999999999998157029779122 	
0.019900000000000001021405182655 	0.019900000000000001021405182655 	
0.020000000000000003885780586188 	0.020000000000000003885780586188 	
0.020100000000000006750155989721 	0.020100000000000006750155989721 	
0.020199999999999995736743585439 	0.020199999999999995736743585439 	
0.020299999999999998601118988972 	0.020299999999999998601118988972 	
0.020400000000000001465494392505 	0.020400000000000001465494392505 	
0.020500000000000004329869796038 	0.020500000000000004329869796038 	
0.020600000000000007194245199571 	0.020600000000000007194245199571 	
0.020699999999999996180832795289 	0.020699999999999996180832795289 	
0.020799999999999999045208198822 	0.020799999999999999045208198822 	
0.020900000000000001909583602355 	0.020900000000000001909583602355 	
0.021000000000000004773959005888 	0.021000000000000004773959005888 	
0.021100000000000007638334409421 	0.021100000000000007638334409421 	
0.021199999999999996624922005140 	0.021199999999999996624922005140 	
0.021299999999999999489297408672 	0.021299999999999999489297408672 	
0.021400000000000002353672812205 	0.021400000000000002353672812205 	
0.021500000000000005218048215738 	0.021500000000000005218048215738 	
0.021600000000000008082423619271 	0.021600000000000008082423619271 	
0.021699999999999997069011214990 	0.021699999999999997069011214990 	
0.021799999999999999933386618522 	0.021799999999999999933386618522 	
0.021900000000000002797762022055 	0.021900000000000002797762022055 	
0.022000000000000005662137425588 	0.022000000000000005662137425588 	
0.022100000000000008526512829121 	0.022100000000000008526512829121 	
0.022199999999999997513100424840 	0.022199999999999997513100424840 	
0.022300000000000000377475828373 	0.022300000000000000377475828373 	
0.022400000000000003241851231905 	0.022400000000000003241851231905 	
0.022500000000000006106226635438 	0.022500000000000006106226635438 	
0.022599999999999995092814231157 	0.022599999999999995092814231157 	
0.022699999999999997957189634690 	0.022699999999999997957189634690 	
0.022800000000000000821565038223 	0.022800000000000000821565038223 	
0.022900000000000003685940441756 	0.022900000000000003685940441756 	
0.023000000000000006550315845288 	0.023000000000000006550315845288 	
0.023099999999999995536903441007 	0.023099999999999995536903441007 	
0.023199999999999998401278844540 	0.023199999999999998401278844540 	
0.023300000000000001265654248073 	0.023300000000000001265654248073 	
0.023400000000000004130029651606 	0.023400000000000004130029651606 	
0.023500000000000006994405055138 	0.023500000000000006994405055138 	
0.023599999999999995980992650857 	0.023599999999999995980992650857 	
0.023699999999999998845368054390 	0.023699999999999998845368054390 	
0.023800000000000001709743457923 	0.023800000000000001709743457923 	
0.023900000000000004574118861456 	0.023900000000000004574118861456 	
0.024000000000000007438494264989 	0.024000000000000007438494264989 	
0.024099999999999996425081860707 	0.024099999999999996425081860707 	
0.024199999999999999289457264240 	0.024199999999999999289457264240 	
0.024300000000000002153832667773 	0.024300000000000002153832667773 	
0.024400000000000005018208071306 	0.024400000000000005018208071306 	
0.024500000000000007882583474839 	0.024500000000000007882583474839 	
0.024599999999999996869171070557 	0.024599999999999996869171070557 	
0.024699999999999999733546474090 	0.024699999999999999733546474090 	
0.024800000000000002597921877623 	0.024800000000000002597921877623 	
0.024900000000000005462297281156 	0.024900000000000005462297281156 	
0.025000000000000008326672684689 	0.025000000000000008326672684689 	
0.025099999999999997313260280407 	0.025099999999999997313260280407 	
0.025200000000000000177635683940 	0.025200000000000000177635683940 	
0.025300000000000003042011087473 	0.025300000000000003042011087473 	
0.025400000000000005906386491006 	0.025400000000000005906386491006 	
0.025500000000000008770761894539 	0.025500000000000008770761894539 	
0.025599999999999997757349490257 	0.025599999999999997757349490257 	
0.025700000000000000621724893790 	0.025700000000000000621724893790 	
0.025800000000000003486100297323 	0.025800000000000003486100297323 	
0.025900000000000006350475700856 	0.025900000000000006350475700856 	
0.025999999999999995337063296574 	0.025999999999999995337063296574 	
0.026099999999999998201438700107 	0.026099999999999998201438700107 	
0.026200000000000001065814103640 	0.026200000000000001065814103640 	
0.026300000000000003930189507173 	0.026300000000000003930189507173 	
0.026400000000000006794564910706 	0.026400000000000006794564910706 	
0.026499999999999995781152506424 	0.026499999999999995781152506424 	
0.026599999999999998645527909957 	0.026599999999999998645527909957 	
0.026700000000000001509903313490 	0.026700000000000001509903313490 	
0.026800000000000004374278717023 	0.026800000000000004374278717023 	
0.026900000000000007238654120556 	0.026900000000000007238654120556 	
0.026999999999999996225241716274 	0.026999999999999996225241716274 	
0.027099999999999999089617119807 	0.027099999999999999089617119807 	
0.027200000000000001953992523340 	0.027200000000000001953992523340 	
0.027300000000000004818367926873 	0.027300000000000004818367926873 	
0.027400000000000007682743330406 	0.027400000000000007682743330406 	
0.027499999999999996669330926125 	0.027499999999999996669330926125 	
0.027599999999999999533706329657 	0.027599999999999999533706329657 	
0.027700000000000002398081733190 	0.027700000000000002398081733190 	
0.027800000000000005262457136723 	0.027800000000000005262457136723 	
0.027900000000000008126832540256 	0.027900000000000008126832540256 	
0.027999999999999997113420135975 	0.027999999999999997113420135975 	
0.028099999999999999977795539507 	0.028099999999999999977795539507 	
0.028200000000000002842170943040 	0.028200000000000002842170943040 	
0.028300000000000005706546346573 	0.028300000000000005706546346573 	
0.028400000000000008570921750106 	0.028400000000000008570921750106 	
0.028499999999999997557509345825 	0.028499999999999997557509345825 	
0.028600000000000000421884749358 	0.028600000000000000421884749358 	
0.028700000000000003286260152890 	0.028700000000000003286260152890 	
0.028800000000000006150635556423 	0.028800000000000006150635556423 	
0.028900000000000009015010959956 	0.028900000000000009015010959956 	
0.028999999999999998001598555675 	0.028999999999999998001598555675 	
0.029100000000000000865973959208 	0.029100000000000000865973959208 	
0.029200000000000003730349362741 	0.029200000000000003730349362741 	
0.029300000000000006594724766273 	0.029300000000000006594724766273 	
0.029399999999999995581312361992 	0.029399999999999995581312361992 	
0.029499999999999998445687765525 	0.029499999999999998445687765525 	
0.029600000000000001310063169058 	0.029600000000000001310063169058 	
0.029700000000000004174438572591 	0.029700000000000004174438572591 	
0.029800000000000007038813976123 	0.029800000000000007038813976123 	
0.029899999999999996025401571842 	0.029899999999999996025401571842 	
0.029999999999999998889776975375 	0.029999999999999998889776975375 	
0.030100000000000001754152378908 	0.030100000000000001754152378908 	
0.030200000000000004618527782441 	0.030200000000000004618527782441 	
0.030300000000000007482903185974 	0.030300000000000007482903185974 	
0.030399999999999996469490781692 	0.030399999999999996469490781692 	
0.030499999999999999333866185225 	0.030499999999999999333866185225 	
0.030600000000000002198241588758 	0.030600000000000002198241588758 	
0.030700000000000005062616992291 	0.030700000000000005062616992291 	
0.030800000000000007926992395824 	0.030800000000000007926992395824 	
0.030899999999999996913579991542 	0.030899999999999996913579991542 	
0.030999999999999999777955395075 	0.030999999999999999777955395075 	
0.031100000000000002642330798608 	0.031100000000000002642330798608 	
0.031200000000000005506706202141 	0.031200000000000005506706202141 	
0.031300000000000008371081605674 	0.031300000000000008371081605674 	
0.031399999999999997357669201392 	0.031399999999999997357669201392 	
0.031500000000000000222044604925 	0.031500000000000000222044604925 	
0.031600000000000003086420008458 	0.031600000000000003086420008458 	
0.031700000000000005950795411991 	0.031700000000000005950795411991 	
0.031800000000000008815170815524 	0.031800000000000008815170815524 	
0.031899999999999997801758411242 	0.031899999999999997801758411242 	
0.032000000000000000666133814775 	0.032000000000000000666133814775 	
0.032100000000000003530509218308 	0.032100000000000003530509218308 	
0.032200000000000006394884621841 	0.032200000000000006394884621841 	
0.032299999999999995381472217559 	0.032299999999999995381472217559 	
0.032399999999999998245847621092 	0.032399999999999998245847621092 	
0.032500000000000001110223024625 	0.032500000000000001110223024625 	
0.032600000000000003974598428158 	0.032600000000000003974598428158 	
0.032700000000000006838973831691 	0.032700000000000006838973831691 	
0.032799999999999995825561427409 	0.032799999999999995825561427409 	
0.032899999999999998689936830942 	0.032899999999999998689936830942 	
0.033000000000000001554312234475 	0.033000000000000001554312234475 	
0.033100000000000004418687638008 	0.033100000000000004418687638008 	
0.033200000000000007283063041541 	0.033200000000000007283063041541 	
0.033299999999999996269650637259 	0.033299999999999996269650637259 	
0.033399999999999999134026040792 	0.033399999999999999134026040792 	
0.033500000000000001998401444325 	0.033500000000000001998401444325 	
0.033600000000000004862776847858 	0.033600000000000004862776847858 	
0.033700000000000007727152251391 	0.033700000000000007727152251391 	
0.033799999999999996713739847110 	0.033799999999999996713739847110 	
0.033899999999999999578115250642 	0.033899999999999999578115250642 	
0.034000000000000002442490654175 	0.034000000000000002442490654175 	
0.034100000000000005306866057708 	0.034100000000000005306866057708 	
0.034200000000000008171241461241 	0.034200000000000008171241461241 	
0.034299999999999997157829056960 	0.034299999999999997157829056960 	
0.034400000000000000022204460493 	0.034400000000000000022204460493 	
0.034500000000000002886579864025 	0.034500000000000002886579864025 	
0.034600000000000005750955267558 	0.034600000000000005750955267558 	
0.034700000000000008615330671091 	0.034700000000000008615330671091 	
0.034799999999999997601918266810 	0.034799999999999997601918266810 	
0.034900000000000000466293670343 	0.034900000000000000466293670343 	
0.035000000000000003330669073875 	0.035000000000000003330669073875 	
0.035100000000000006195044477408 	0.035100000000000006195044477408 	
0.035200000000000009059419880941 	0.035200000000000009059419880941 	
0.035299999999999998046007476660 	0.035299999999999998046007476660 	
0.035400000000000000910382880193 	0.035400000000000000910382880193 	
0.035500000000000003774758283726 	0.035500000000000003774758283726 	
0.035600000000000006639133687258 	0.035600000000000006639133687258 	
0.035699999999999995625721282977 	0.035699999999999995625721282977 	
0.035799999999999998490096686510 	0.035799999999999998490096686510 	
0.035900000000000001354472090043 	0.035900000000000001354472090043 	
0.036000000000000004218847493576 	0.036000000000000004218847493576 	
0.036100000000000007083222897108 	0.036100000000000007083222897108 	
0.036199999999999996069810492827 	0.036199999999999996069810492827 	
0.036299999999999998934185896360 	0.036299999999999998934185896360 	
0.036400000000000001798561299893 	0.036400000000000001798561299893 	
0.036500000000000004662936703426 	0.036500000000000004662936703426 	
0.036600000000000007527312106959 	0.036600000000000007527312106959 	
0.036699999999999996513899702677 	0.036699999999999996513899702677 	
0.036799999999999999378275106210 	0.036799999999999999378275106210 	
0.036900000000000002242650509743 	0.036900000000000002242650509743 	
0.037000000000000005107025913276 	0.037000000000000005107025913276 	
0.037100000000000007971401316809 	0.037100000000000007971401316809 	
0.037199999999999996957988912527 	0.037199999999999996957988912527 	
0.037299999999999999822364316060 	0.037299999999999999822364316060 	
0.037400000000000002686739719593 	0.037400000000000002686739719593 	
0.037500000000000005551115123126 	0.037500000000000005551115123126 	
0.037600000000000001476596622751 	0.037600000000000001476596622751 	
0.037700000000000004340972026284 	0.037700000000000004340972026284 	
0.037800000000000000266453525910 	0.037800000000000000266453525910 	
0.037900000000000003130828929443 	0.037900000000000003130828929443 	
0.038000000000000005995204332976 	0.038000000000000005995204332976 	
0.038100000000000001920685832602 	0.038100000000000001920685832602 	
0.038200000000000004785061236134 	0.038200000000000004785061236134 	
0.038300000000000000710542735760 	0.038300000000000000710542735760 	
0.038400000000000003574918139293 	0.038400000000000003574918139293 	
0.038499999999999999500399638919 	0.038499999999999999500399638919 	
0.038600000000000002364775042452 	0.038600000000000002364775042452 	
0.038700000000000005229150445984 	0.038700000000000005229150445984 	
0.038800000000000001154631945610 	0.038800000000000001154631945610 	
0.038900000000000004019007349143 	0.038900000000000004019007349143 	
0.038999999999999999944488848769 	0.038999999999999999944488848769 	
0.039100000000000002808864252302 	0.039100000000000002808864252302 	
0.039200000000000005673239655835 	0.039200000000000005673239655835 	
0.039300000000000001598721155460 	0.039300000000000001598721155460 	
0.039400000000000004463096558993 	0.039400000000000004463096558993 	
0.039500000000000000388578058619 	0.039500000000000000388578058619 	
0.039600000000000003252953462152 	0.039600000000000003252953462152 	
0.039700000000000006117328865685 	0.039700000000000006117328865685 	
0.039800000000000002042810365310 	0.039800000000000002042810365310 	
0.039900000000000004907185768843 	0.039900000000000004907185768843 	
0.040000000000000000832667268469 	0.040000000000000000832667268469 	
0.040100000000000003697042672002 	0.040100000000000003697042672002 	
0.040199999999999999622524171627 	0.040199999999999999622524171627 	
0.040300000000000002486899575160 	0.040300000000000002486899575160 	
0.040400000000000005351274978693 	0.040400000000000005351274978693 	
0.040500000000000001276756478319 	0.040500000000000001276756478319 	
0.040600000000000004141131881852 	0.040600000000000004141131881852 	
0.040700000000000000066613381478 	0.040700000000000000066613381478 	
0.040800000000000002930988785010 	0.040800000000000002930988785010 	
0.040900000000000005795364188543 	0.040900000000000005795364188543 	
0.041000000000000001720845688169 	0.041000000000000001720845688169 	
0.041100000000000004585221091702 	0.041100000000000004585221091702 	
0.041200000000000000510702591328 	0.041200000000000000510702591328 	
0.041300000000000003375077994860 	0.041300000000000003375077994860 	
0.041399999999999999300559494486 	0.041399999999999999300559494486 	
0.041500000000000002164934898019 	0.041500000000000002164934898019 	
0.041600000000000005029310301552 	0.041600000000000005029310301552 	
0.041700000000000000954791801178 	0.041700000000000000954791801178 	
0.041800000000000003819167204711 	0.041800000000000003819167204711 	
0.041899999999999999744648704336 	0.041899999999999999744648704336 	
0.042000000000000002609024107869 	0.042000000000000002609024107869 	
0.042100000000000005473399511402 	0.042100000000000005473399511402 	
0.042200000000000001398881011028 	0.042200000000000001398881011028 	
0.042300000000000004263256414561 	0.042300000000000004263256414561 	
0.042400000000000000188737914186 	0.042400000000000000188737914186 	
0.042500000000000003053113317719 	0.042500000000000003053113317719 	
0.042600000000000005917488721252 	0.042600000000000005917488721252 	
0.042700000000000001842970220878 	0.042700000000000001842970220878 	
0.042800000000000004707345624411 	0.042800000000000004707345624411 	
0.042900000000000000632827124036 	0.042900000000000000632827124036 	
0.043000000000000003497202527569 	0.043000000000000003497202527569 	
0.043099999999999999422684027195 	0.043099999999999999422684027195 	
0.043200000000000002287059430728 	0.043200000000000002287059430728 	
0.043300000000000005151434834261 	0.043300000000000005151434834261 	
0.043400000000000001076916333886 	0.043400000000000001076916333886 	
0.043500000000000003941291737419 	0.043500000000000003941291737419 	
0.043599999999999999866773237045 	0.043599999999999999866773237045 	
0.043700000000000002731148640578 	0.043700000000000002731148640578 	
0.043800000000000005595524044111 	0.043800000000000005595524044111 	
0.043900000000000001521005543736 	0.043900000000000001521005543736 	
0.044000000000000004385380947269 	0.044000000000000004385380947269 	
0.044100000000000000310862446895 	0.044100000000000000310862446895 	
0.044200000000000003175237850428 	0.044200000000000003175237850428 	
0.044300000000000006039613253961 	0.044300000000000006039613253961 	
0.044400000000000001965094753587 	0.044400000000000001965094753587 	
0.044500000000000004829470157119 	0.044500000000000004829470157119 	
0.044600000000000000754951656745 	0.044600000000000000754951656745 	
0.044700000000000003619327060278 	0.044700000000000003619327060278 	
0.044799999999999999544808559904 	0.044799999999999999544808559904 	
0.044900000000000002409183963437 	0.044900000000000002409183963437 	
0.045000000000000005273559366969 	0.045000000000000005273559366969 	
0.045100000000000001199040866595 	0.045100000000000001199040866595 	
0.045200000000000004063416270128 	0.045200000000000004063416270128 	
0.045299999999999999988897769754 	0.045299999999999999988897769754 	
0.045400000000000002853273173287 	0.045400000000000002853273173287 	
0.045500000000000005717648576820 	0.045500000000000005717648576820 	
0.045600000000000001643130076445 	0.045600000000000001643130076445 	
0.045700000000000004507505479978 	0.045700000000000004507505479978 	
0.045800000000000000432986979604 	0.045800000000000000432986979604 	
0.045900000000000003297362383137 	0.045900000000000003297362383137 	
0.046000000000000006161737786670 	0.046000000000000006161737786670 	
0.046100000000000002087219286295 	0.046100000000000002087219286295 	
0.046200000000000004951594689828 	0.046200000000000004951594689828 	
0.046300000000000000877076189454 	0.046300000000000000877076189454 	
0.046400000000000003741451592987 	0.046400000000000003741451592987 	
0.046499999999999999666933092612 	0.046499999999999999666933092612 	
0.046600000000000002531308496145 	0.046600000000000002531308496145 	
0.046700000000000005395683899678 	0.046700000000000005395683899678 	
0.046800000000000001321165399304 	0.046800000000000001321165399304 	
0.046900000000000004185540802837 	0.046900000000000004185540802837 	
0.047000000000000000111022302463 	0.047000000000000000111022302463 	
0.047100000000000002975397705995 	0.047100000000000002975397705995 	
0.047200000000000005839773109528 	0.047200000000000005839773109528 	
0.047300000000000001765254609154 	0.047300000000000001765254609154 	
0.047400000000000004629630012687 	0.047400000000000004629630012687 	
0.047500000000000000555111512313 	0.047500000000000000555111512313 	
0.047600000000000003419486915845 	0.047600000000000003419486915845 	
0.047700000000000006283862319378 	0.047700000000000006283862319378 	
0.047800000000000002209343819004 	0.047800000000000002209343819004 	
0.047900000000000005073719222537 	0.047900000000000005073719222537 	
0.048000000000000000999200722163 	0.048000000000000000999200722163 	
0.048100000000000003863576125696 	0.048100000000000003863576125696 	
0.048199999999999999789057625321 	0.048199999999999999789057625321 	
0.048300000000000002653433028854 	0.048300000000000002653433028854 	
0.048400000000000005517808432387 	0.048400000000000005517808432387 	
0.048500000000000001443289932013 	0.048500000000000001443289932013 	
0.048600000000000004307665335546 	0.048600000000000004307665335546 	
0.048700000000000000233146835171 	0.048700000000000000233146835171 	
0.048800000000000003097522238704 	0.048800000000000003097522238704 	
0.048900000000000005961897642237 	0.048900000000000005961897642237 	
0.049000000000000001887379141863 	0.049000000000000001887379141863 	
0.049100000000000004751754545396 	0.049100000000000004751754545396 	
0.049200000000000000677236045021 	0.049200000000000000677236045021 	
0.049300000000000003541611448554 	0.049300000000000003541611448554 	
0.049400000000000006405986852087 	0.049400000000000006405986852087 	
0.049500000000000002331468351713 	0.049500000000000002331468351713 	
0.049600000000000005195843755246 	0.049600000000000005195843755246 	
0.049700000000000001121325254871 	0.049700000000000001121325254871 	
0.049800000000000003985700658404 	0.049800000000000003985700658404 	
0.049899999999999999911182158030 	0.049899999999999999911182158030 	
0.050000000000000002775557561563 	0.000000000000000000000000000000 	
0.050100000000000005639932965096 	0.000000000000000000000000000000 	
0.050200000000000001565414464721 	0.000000000000000000000000000000 	
0.050300000000000004429789868254 	0.000000000000000000000000000000 	
0.050400000000000000355271367880 	0.000000000000000000000000000000 	
0.050500000000000003219646771413 	0.000000000000000000000000000000 	
0.050600000000000006084022174946 	0.000000000000000000000000000000 	
0.050700000000000002009503674572 	0.000000000000000000000000000000 	
0.050800000000000004873879078104 	0.000000000000000000000000000000 	
0.050900000000000000799360577730 	0.000000000000000000000000000000 	
0.051000000000000003663735981263 	0.000000000000000000000000000000 	
0.051100000000000006528111384796 	0.000000000000000000000000000000 	
0.051200000000000002453592884422 	0.000000000000000000000000000000 	
0.051300000000000005317968287954 	0.000000000000000000000000000000 	
0.051400000000000001243449787580 	0.000000000000000000000000000000 	
0.051500000000000004107825191113 	0.000000000000000000000000000000 	
0.051600000000000000033306690739 	0.000000000000000000000000000000 	
0.051700000000000002897682094272 	0.000000000000000000000000000000 	
0.051800000000000005762057497805 	0.000000000000000000000000000000 	
0.051900000000000001687538997430 	0.000000000000000000000000000000 	
0.052000000000000004551914400963 	0.000000000000000000000000000000 	
0.052100000000000000477395900589 	0.000000000000000000000000000000 	
0.052200000000000003341771304122 	0.000000000000000000000000000000 	
0.052300000000000006206146707655 	0.000000000000000000000000000000 	
0.052400000000000002131628207280 	0.000000000000000000000000000000 	
0.052500000000000004996003610813 	0.000000000000000000000000000000 	
0.052600000000000000921485110439 	0.000000000000000000000000000000 	
0.052700000000000003785860513972 	0.000000000000000000000000000000 	
0.052800000000000006650235917505 	0.000000000000000000000000000000 	
0.052900000000000002575717417130 	0.000000000000000000000000000000 	
0.053000000000000005440092820663 	0.000000000000000000000000000000 	
0.053100000000000001365574320289 	0.000000000000000000000000000000 	
0.053200000000000004229949723822 	0.000000000000000000000000000000 	
0.053300000000000000155431223448 	0.000000000000000000000000000000 	
0.053400000000000003019806626980 	0.000000000000000000000000000000 	
0.053500000000000005884182030513 	0.000000000000000000000000000000 	
0.053600000000000001809663530139 	0.000000000000000000000000000000 	
0.053700000000000004674038933672 	0.000000000000000000000000000000 	
0.053800000000000000599520433298 	0.000000000000000000000000000000 	
0.053900000000000003463895836830 	0.000000000000000000000000000000 	
0.054000000000000006328271240363 	0.000000000000000000000000000000 	
0.054100000000000002253752739989 	0.000000000000000000000000000000 	
0.054200000000000005118128143522 	0.000000000000000000000000000000 	
0.054300000000000001043609643148 	0.000000000000000000000000000000 	
0.054400000000000003907985046681 	0.000000000000000000000000000000 	
0.054500000000000006772360450213 	0.000000000000000000000000000000 	
0.054600000000000002697841949839 	0.000000000000000000000000000000 	
0.054700000000000005562217353372 	0.000000000000000000000000000000 	
0.054800000000000001487698852998 	0.000000000000000000000000000000 	
0.054900000000000004352074256531 	0.000000000000000000000000000000 	
0.055000000000000000277555756156 	0.000000000000000000000000000000 	
0.055100000000000003141931159689 	0.000000000000000000000000000000 	
0.055200000000000006006306563222 	0.000000000000000000000000000000 	
0.055300000000000001931788062848 	0.000000000000000000000000000000 	
0.055400000000000004796163466381 	0.000000000000000000000000000000 	
0.055500000000000000721644966006 	0.000000000000000000000000000000 	
0.055600000000000003586020369539 	0.000000000000000000000000000000 	
0.055700000000000006450395773072 	0.000000000000000000000000000000 	
0.055800000000000002375877272698 	0.000000000000000000000000000000 	
0.055900000000000005240252676231 	0.000000000000000000000000000000 	
0.056000000000000001165734175856 	0.000000000000000000000000000000 	
0.056100000000000004030109579389 	0.000000000000000000000000000000 	
0.056200000000000006894484982922 	0.000000000000000000000000000000 	
0.056300000000000002819966482548 	0.000000000000000000000000000000 	
0.056400000000000005684341886081 	0.000000000000000000000000000000 	
0.056500000000000001609823385706 	0.000000000000000000000000000000 	
0.056600000000000004474198789239 	0.000000000000000000000000000000 	
0.056700000000000000399680288865 	0.000000000000000000000000000000 	
0.056800000000000003264055692398 	0.000000000000000000000000000000 	
0.056900000000000006128431095931 	0.000000000000000000000000000000 	
0.057000000000000002053912595557 	0.000000000000000000000000000000 	
0.057100000000000004918287999089 	0.000000000000000000000000000000 	
0.057200000000000000843769498715 	0.000000000000000000000000000000 	
0.057300000000000003708144902248 	0.000000000000000000000000000000 	
0.057400000000000006572520305781 	0.000000000000000000000000000000 	
0.057500000000000002498001805407 	0.000000000000000000000000000000 	
0.057600000000000005362377208940 	0.000000000000000000000000000000 	
0.057700000000000001287858708565 	0.000000000000000000000000000000 	
0.057800000000000004152234112098 	0.000000000000000000000000000000 	
0.057900000000000000077715611724 	0.000000000000000000000000000000 	
0.058000000000000002942091015257 	0.000000000000000000000000000000 	
0.058100000000000005806466418790 	0.000000000000000000000000000000 	
0.058200000000000001731947918415 	0.000000000000000000000000000000 	
0.058300000000000004596323321948 	0.000000000000000000000000000000 	
0.058400000000000000521804821574 	0.000000000000000000000000000000 	
0.058500000000000003386180225107 	0.000000000000000000000000000000 	
0.058600000000000006250555628640 	0.000000000000000000000000000000 	
0.058700000000000002176037128265 	0.000000000000000000000000000000 	
0.058800000000000005040412531798 	0.000000000000000000000000000000 	
0.058900000000000000965894031424 	0.000000000000000000000000000000 	
0.059000000000000003830269434957 	0.000000000000000000000000000000 	
0.059100000000000006694644838490 	0.000000000000000000000000000000 	
0.059200000000000002620126338115 	0.000000000000000000000000000000 	
0.059300000000000005484501741648 	0.000000000000000000000000000000 	
0.059400000000000001409983241274 	0.000000000000000000000000000000 	
0.059500000000000004274358644807 	0.000000000000000000000000000000 	
0.059600000000000000199840144433 	0.000000000000000000000000000000 	
0.059700000000000003064215547965 	0.000000000000000000000000000000 	
0.059800000000000005928590951498 	0.000000000000000000000000000000 	
0.059900000000000001854072451124 	0.000000000000000000000000000000 	
0.060000000000000004718447854657 	0.000000000000000000000000000000 	
0.060100000000000000643929354283 	0.000000000000000000000000000000 	
0.060200000000000003508304757815 	0.000000000000000000000000000000 	
0.060300000000000006372680161348 	0.000000000000000000000000000000 	
0.060400000000000002298161660974 	0.000000000000000000000000000000 	
0.060500000000000005162537064507 	0.000000000000000000000000000000 	
0.060600000000000001088018564133 	0.000000000000000000000000000000 	
0.060700000000000003952393967666 	0.000000000000000000000000000000 	
0.060800000000000006816769371198 	0.000000000000000000000000000000 	
0.060900000000000002742250870824 	0.000000000000000000000000000000 	
0.061000000000000005606626274357 	0.000000000000000000000000000000 	
0.061100000000000001532107773983 	0.000000000000000000000000000000 	
0.061200000000000004396483177516 	0.000000000000000000000000000000 	
0.061300000000000000321964677141 	0.000000000000000000000000000000 	
0.061400000000000003186340080674 	0.000000000000000000000000000000 	
0.061500000000000006050715484207 	0.000000000000000000000000000000 	
0.061600000000000001976196983833 	0.000000000000000000000000000000 	
0.061700000000000004840572387366 	0.000000000000000000000000000000 	
0.061800000000000000766053886991 	0.000000000000000000000000000000 	
0.061900000000000003630429290524 	0.000000000000000000000000000000 	
0.062000000000000006494804694057 	0.000000000000000000000000000000 	
0.062100000000000002420286193683 	0.000000000000000000000000000000 	
0.062200000000000005284661597216 	0.000000000000000000000000000000 	
0.062300000000000001210143096841 	0.000000000000000000000000000000 	
0.062400000000000004074518500374 	0.000000000000000000000000000000 	
0.062500000000000000000000000000 	0.000000000000000000000000000000 	
0.062600000000000002864375403533 	0.000000000000000000000000000000 	
0.062700000000000005728750807066 	0.000000000000000000000000000000 	
0.062799999999999994715338402784 	0.000000000000000000000000000000 	
0.062900000000000011457501614132 	0.000000000000000000000000000000 	
0.063000000000000000444089209850 	0.000000000000000000000000000000 	
0.063100000000000003308464613383 	0.000000000000000000000000000000 	
0.063200000000000006172840016916 	0.000000000000000000000000000000 	
0.063299999999999995159427612634 	0.000000000000000000000000000000 	
0.063400000000000011901590823982 	0.000000000000000000000000000000 	
0.063500000000000000888178419700 	0.000000000000000000000000000000 	
0.063600000000000003752553823233 	0.000000000000000000000000000000 	
0.063700000000000006616929226766 	0.000000000000000000000000000000 	
0.063799999999999995603516822484 	0.000000000000000000000000000000 	
0.063900000000000012345680033832 	0.000000000000000000000000000000 	
0.064000000000000001332267629550 	0.000000000000000000000000000000 	
0.064100000000000004196643033083 	0.000000000000000000000000000000 	
0.064200000000000007061018436616 	0.000000000000000000000000000000 	
0.064299999999999996047606032334 	0.000000000000000000000000000000 	
0.064400000000000012789769243682 	0.000000000000000000000000000000 	
0.064500000000000001776356839400 	0.000000000000000000000000000000 	
0.064600000000000004640732242933 	0.000000000000000000000000000000 	
0.064700000000000007505107646466 	0.000000000000000000000000000000 	
0.064799999999999996491695242185 	0.000000000000000000000000000000 	
0.064900000000000013233858453532 	0.000000000000000000000000000000 	
0.065000000000000002220446049250 	0.000000000000000000000000000000 	
0.065100000000000005084821452783 	0.000000000000000000000000000000 	
0.065200000000000007949196856316 	0.000000000000000000000000000000 	
0.065299999999999996935784452035 	0.000000000000000000000000000000 	
0.065400000000000013677947663382 	0.000000000000000000000000000000 	
0.065500000000000002664535259100 	0.000000000000000000000000000000 	
0.065600000000000005528910662633 	0.000000000000000000000000000000 	
0.065700000000000008393286066166 	0.000000000000000000000000000000 	
0.065799999999999997379873661885 	0.000000000000000000000000000000 	
0.065900000000000014122036873232 	0.000000000000000000000000000000 	
0.066000000000000003108624468950 	0.000000000000000000000000000000 	
0.066100000000000005972999872483 	0.000000000000000000000000000000 	
0.066200000000000008837375276016 	0.000000000000000000000000000000 	
0.066299999999999997823962871735 	0.000000000000000000000000000000 	
0.066400000000000000688338275268 	0.000000000000000000000000000000 	
0.066500000000000003552713678801 	0.000000000000000000000000000000 	
0.066600000000000006417089082333 	0.000000000000000000000000000000 	
0.066700000000000009281464485866 	0.000000000000000000000000000000 	
0.066799999999999998268052081585 	0.000000000000000000000000000000 	
0.066900000000000001132427485118 	0.000000000000000000000000000000 	
0.067000000000000003996802888651 	0.000000000000000000000000000000 	
0.067100000000000006861178292183 	0.000000000000000000000000000000 	
0.067200000000000009725553695716 	0.000000000000000000000000000000 	
0.067299999999999998712141291435 	0.000000000000000000000000000000 	
0.067400000000000001576516694968 	0.000000000000000000000000000000 	
0.067500000000000004440892098501 	0.000000000000000000000000000000 	
0.067600000000000007305267502034 	0.000000000000000000000000000000 	
0.067700000000000010169642905566 	0.000000000000000000000000000000 	
0.067799999999999999156230501285 	0.000000000000000000000000000000 	
0.067900000000000002020605904818 	0.000000000000000000000000000000 	
0.068000000000000004884981308351 	0.000000000000000000000000000000 	
0.068099999999999993871568904069 	0.000000000000000000000000000000 	
0.068200000000000010613732115416 	0.000000000000000000000000000000 	
0.068299999999999999600319711135 	0.000000000000000000000000000000 	
0.068400000000000002464695114668 	0.000000000000000000000000000000 	
0.068500000000000005329070518201 	0.000000000000000000000000000000 	
0.068599999999999994315658113919 	0.000000000000000000000000000000 	
0.068700000000000011057821325267 	0.000000000000000000000000000000 	
0.068800000000000000044408920985 	0.000000000000000000000000000000 	
0.068900000000000002908784324518 	0.000000000000000000000000000000 	
0.069000000000000005773159728051 	0.000000000000000000000000000000 	
0.069100000000000008637535131584 	0.000000000000000000000000000000 	
0.069200000000000011501910535117 	0.000000000000000000000000000000 	
0.069300000000000000488498130835 	0.000000000000000000000000000000 	
0.069400000000000003352873534368 	0.000000000000000000000000000000 	
0.069500000000000006217248937901 	0.000000000000000000000000000000 	
0.069600000000000009081624341434 	0.000000000000000000000000000000 	
0.069700000000000011945999744967 	0.000000000000000000000000000000 	
0.069800000000000000932587340685 	0.000000000000000000000000000000 	
0.069900000000000003796962744218 	0.000000000000000000000000000000 	
0.070000000000000006661338147751 	0.000000000000000000000000000000 	
0.070099999999999995647925743469 	0.000000000000000000000000000000 	
0.070200000000000012390088954817 	0.000000000000000000000000000000 	
0.070300000000000001376676550535 	0.000000000000000000000000000000 	
0.070400000000000004241051954068 	0.000000000000000000000000000000 	
0.070500000000000007105427357601 	0.000000000000000000000000000000 	
0.070599999999999996092014953319 	0.000000000000000000000000000000 	
0.070699999999999998956390356852 	0.000000000000000000000000000000 	
0.070800000000000001820765760385 	0.000000000000000000000000000000 	
0.070900000000000004685141163918 	0.000000000000000000000000000000 	
0.071000000000000007549516567451 	0.000000000000000000000000000000 	
0.071099999999999996536104163170 	0.000000000000000000000000000000 	
0.071199999999999999400479566702 	0.000000000000000000000000000000 	
0.071300000000000002264854970235 	0.000000000000000000000000000000 	
0.071400000000000005129230373768 	0.000000000000000000000000000000 	
0.071500000000000007993605777301 	0.000000000000000000000000000000 	
0.071599999999999996980193373020 	0.000000000000000000000000000000 	
0.071699999999999999844568776552 	0.000000000000000000000000000000 	
0.071800000000000002708944180085 	0.000000000000000000000000000000 	
0.071900000000000005573319583618 	0.000000000000000000000000000000 	
0.072000000000000008437694987151 	0.000000000000000000000000000000 	
0.072099999999999997424282582870 	0.000000000000000000000000000000 	
0.072200000000000000288657986403 	0.000000000000000000000000000000 	
0.072300000000000003153033389935 	0.000000000000000000000000000000 	
0.072400000000000006017408793468 	0.000000000000000000000000000000 	
0.072500000000000008881784197001 	0.000000000000000000000000000000 	
0.072599999999999997868371792720 	0.000000000000000000000000000000 	
0.072700000000000000732747196253 	0.000000000000000000000000000000 	
0.072800000000000003597122599786 	0.000000000000000000000000000000 	
0.072900000000000006461498003318 	0.000000000000000000000000000000 	
0.073000000000000009325873406851 	0.000000000000000000000000000000 	
0.073099999999999998312461002570 	0.000000000000000000000000000000 	
0.073200000000000001176836406103 	0.000000000000000000000000000000 	
0.073300000000000004041211809636 	0.000000000000000000000000000000 	
0.073400000000000006905587213168 	0.000000000000000000000000000000 	
0.073500000000000009769962616701 	0.000000000000000000000000000000 	
0.073599999999999998756550212420 	0.000000000000000000000000000000 	
0.073700000000000001620925615953 	0.000000000000000000000000000000 	
0.073800000000000004485301019486 	0.000000000000000000000000000000 	
0.073900000000000007349676423019 	0.000000000000000000000000000000 	
0.074000000000000010214051826551 	0.000000000000000000000000000000 	
0.074099999999999999200639422270 	0.000000000000000000000000000000 	
0.074200000000000002065014825803 	0.000000000000000000000000000000 	
0.074300000000000004929390229336 	0.000000000000000000000000000000 	
0.074400000000000007793765632869 	0.000000000000000000000000000000 	
0.074500000000000010658141036402 	0.000000000000000000000000000000 	
0.074599999999999999644728632120 	0.000000000000000000000000000000 	
0.074700000000000002509104035653 	0.000000000000000000000000000000 	
0.074800000000000005373479439186 	0.000000000000000000000000000000 	
0.074900000000000008237854842719 	0.000000000000000000000000000000 	
0.075000000000000011102230246252 	0.000000000000000000000000000000 	
0.075100000000000000088817841970 	0.000000000000000000000000000000 	
0.075200000000000002953193245503 	0.000000000000000000000000000000 	
0.075300000000000005817568649036 	0.000000000000000000000000000000 	
0.075400000000000008681944052569 	0.000000000000000000000000000000 	
0.075500000000000011546319456102 	0.000000000000000000000000000000 	
0.075600000000000000532907051820 	0.000000000000000000000000000000 	
0.075700000000000003397282455353 	0.000000000000000000000000000000 	
0.075800000000000006261657858886 	0.000000000000000000000000000000 	
0.075900000000000009126033262419 	0.000000000000000000000000000000 	
0.076000000000000011990408665952 	0.000000000000000000000000000000 	
0.076100000000000000976996261670 	0.000000000000000000000000000000 	
0.076200000000000003841371665203 	0.000000000000000000000000000000 	
0.076300000000000006705747068736 	0.000000000000000000000000000000 	
0.076400000000000009570122472269 	0.000000000000000000000000000000 	
0.076500000000000012434497875802 	0.000000000000000000000000000000 	
0.076600000000000001421085471520 	0.000000000000000000000000000000 	
0.076700000000000004285460875053 	0.000000000000000000000000000000 	
0.076800000000000007149836278586 	0.000000000000000000000000000000 	
0.076899999999999996136423874304 	0.000000000000000000000000000000 	
0.077000000000000012878587085652 	0.000000000000000000000000000000 	
0.077100000000000001865174681370 	0.000000000000000000000000000000 	
0.077200000000000004729550084903 	0.000000000000000000000000000000 	
0.077300000000000007593925488436 	0.000000000000000000000000000000 	
0.077399999999999996580513084155 	0.000000000000000000000000000000 	
0.077499999999999999444888487687 	0.000000000000000000000000000000 	
0.077600000000000002309263891220 	0.000000000000000000000000000000 	
0.077700000000000005173639294753 	0.000000000000000000000000000000 	
0.077800000000000008038014698286 	0.000000000000000000000000000000 	
0.077899999999999997024602294005 	0.000000000000000000000000000000 	
0.077999999999999999888977697537 	0.000000000000000000000000000000 	
0.078100000000000002753353101070 	0.000000000000000000000000000000 	
0.078200000000000005617728504603 	0.000000000000000000000000000000 	
0.078300000000000008482103908136 	0.000000000000000000000000000000 	
0.078399999999999997468691503855 	0.000000000000000000000000000000 	
0.078500000000000000333066907388 	0.000000000000000000000000000000 	
0.078600000000000003197442310920 	0.000000000000000000000000000000 	
0.078700000000000006061817714453 	0.000000000000000000000000000000 	
0.078800000000000008926193117986 	0.000000000000000000000000000000 	
0.078899999999999997912780713705 	0.000000000000000000000000000000 	
0.079000000000000000777156117238 	0.000000000000000000000000000000 	
0.079100000000000003641531520771 	0.000000000000000000000000000000 	
0.079200000000000006505906924303 	0.000000000000000000000000000000 	
0.079300000000000009370282327836 	0.000000000000000000000000000000 	
0.079399999999999998356869923555 	0.000000000000000000000000000000 	
0.079500000000000001221245327088 	0.000000000000000000000000000000 	
0.079600000000000004085620730621 	0.000000000000000000000000000000 	
0.079700000000000006949996134153 	0.000000000000000000000000000000 	
0.079800000000000009814371537686 	0.000000000000000000000000000000 	
0.079899999999999998800959133405 	0.000000000000000000000000000000 	
0.080000000000000001665334536938 	0.000000000000000000000000000000 	
0.080100000000000004529709940471 	0.000000000000000000000000000000 	
0.080200000000000007394085344004 	0.000000000000000000000000000000 	
0.080300000000000010258460747536 	0.000000000000000000000000000000 	
0.080399999999999999245048343255 	0.000000000000000000000000000000 	
0.080500000000000002109423746788 	0.000000000000000000000000000000 	
0.080600000000000004973799150321 	0.000000000000000000000000000000 	
0.080700000000000007838174553854 	0.000000000000000000000000000000 	
0.080800000000000010702549957387 	0.000000000000000000000000000000 	
0.080899999999999999689137553105 	0.000000000000000000000000000000 	
0.081000000000000002553512956638 	0.000000000000000000000000000000 	
0.081100000000000005417888360171 	0.000000000000000000000000000000 	
0.081200000000000008282263763704 	0.000000000000000000000000000000 	
0.081300000000000011146639167237 	0.000000000000000000000000000000 	
0.081400000000000000133226762955 	0.000000000000000000000000000000 	
0.081500000000000002997602166488 	0.000000000000000000000000000000 	
0.081600000000000005861977570021 	0.000000000000000000000000000000 	
0.081700000000000008726352973554 	0.000000000000000000000000000000 	
0.081800000000000011590728377087 	0.000000000000000000000000000000 	
0.081900000000000000577315972805 	0.000000000000000000000000000000 	
0.082000000000000003441691376338 	0.000000000000000000000000000000 	
0.082100000000000006306066779871 	0.000000000000000000000000000000 	
0.082200000000000009170442183404 	0.000000000000000000000000000000 	
0.082300000000000012034817586937 	0.000000000000000000000000000000 	
0.082400000000000001021405182655 	0.000000000000000000000000000000 	
0.082500000000000003885780586188 	0.000000000000000000000000000000 	
0.082600000000000006750155989721 	0.000000000000000000000000000000 	
0.082700000000000009614531393254 	0.000000000000000000000000000000 	
0.082800000000000012478906796787 	0.000000000000000000000000000000 	
0.082900000000000001465494392505 	0.000000000000000000000000000000 	
0.083000000000000004329869796038 	0.000000000000000000000000000000 	
0.083100000000000007194245199571 	0.000000000000000000000000000000 	
0.083199999999999996180832795289 	0.000000000000000000000000000000 	
0.083300000000000012922996006637 	0.000000000000000000000000000000 	
0.083400000000000001909583602355 	0.000000000000000000000000000000 	
0.083500000000000004773959005888 	0.000000000000000000000000000000 	
0.083600000000000007638334409421 	0.000000000000000000000000000000 	
0.083699999999999996624922005140 	0.000000000000000000000000000000 	
0.083800000000000013367085216487 	0.000000000000000000000000000000 	
0.083900000000000002353672812205 	0.000000000000000000000000000000 	
0.084000000000000005218048215738 	0.000000000000000000000000000000 	
0.084100000000000008082423619271 	0.000000000000000000000000000000 	
0.084199999999999997069011214990 	0.000000000000000000000000000000 	
0.084299999999999999933386618522 	0.000000000000000000000000000000 	
0.084400000000000002797762022055 	0.000000000000000000000000000000 	
0.084500000000000005662137425588 	0.000000000000000000000000000000 	
0.084600000000000008526512829121 	0.000000000000000000000000000000 	
0.084699999999999997513100424840 	0.000000000000000000000000000000 	
0.084800000000000000377475828373 	0.000000000000000000000000000000 	
0.084900000000000003241851231905 	0.000000000000000000000000000000 	
0.085000000000000006106226635438 	0.000000000000000000000000000000 	
0.085100000000000008970602038971 	0.000000000000000000000000000000 	
0.085199999999999997957189634690 	0.000000000000000000000000000000 	
0.085300000000000000821565038223 	0.000000000000000000000000000000 	
0.085400000000000003685940441756 	0.000000000000000000000000000000 	
0.085500000000000006550315845288 	0.000000000000000000000000000000 	
0.085600000000000009414691248821 	0.000000000000000000000000000000 	
0.085699999999999998401278844540 	0.000000000000000000000000000000 	
0.085800000000000001265654248073 	0.000000000000000000000000000000 	
0.085900000000000004130029651606 	0.000000000000000000000000000000 	
0.086000000000000006994405055138 	0.000000000000000000000000000000 	
0.086100000000000009858780458671 	0.000000000000000000000000000000 	
0.086199999999999998845368054390 	0.000000000000000000000000000000 	
0.086300000000000001709743457923 	0.000000000000000000000000000000 	
0.086400000000000004574118861456 	0.000000000000000000000000000000 	
0.086500000000000007438494264989 	0.000000000000000000000000000000 	
0.086600000000000010302869668521 	0.000000000000000000000000000000 	
0.086699999999999999289457264240 	0.000000000000000000000000000000 	
0.086800000000000002153832667773 	0.000000000000000000000000000000 	
0.086900000000000005018208071306 	0.000000000000000000000000000000 	
0.087000000000000007882583474839 	0.000000000000000000000000000000 	
0.087100000000000010746958878372 	0.000000000000000000000000000000 	
0.087199999999999999733546474090 	0.000000000000000000000000000000 	
0.087300000000000002597921877623 	0.000000000000000000000000000000 	
0.087400000000000005462297281156 	0.000000000000000000000000000000 	
0.087500000000000008326672684689 	0.000000000000000000000000000000 	
0.087600000000000011191048088222 	0.000000000000000000000000000000 	
0.087700000000000000177635683940 	0.000000000000000000000000000000 	
0.087800000000000003042011087473 	0.000000000000000000000000000000 	
0.087900000000000005906386491006 	0.000000000000000000000000000000 	
0.088000000000000008770761894539 	0.000000000000000000000000000000 	
0.088100000000000011635137298072 	0.000000000000000000000000000000 	
0.088200000000000000621724893790 	0.000000000000000000000000000000 	
0.088300000000000003486100297323 	0.000000000000000000000000000000 	
0.088400000000000006350475700856 	0.000000000000000000000000000000 	
0.088500000000000009214851104389 	0.000000000000000000000000000000 	
0.088600000000000012079226507922 	0.000000000000000000000000000000 	
0.088700000000000001065814103640 	0.000000000000000000000000000000 	
0.088800000000000003930189507173 	0.000000000000000000000000000000 	
0.088900000000000006794564910706 	0.000000000000000000000000000000 	
0.089000000000000009658940314239 	0.000000000000000000000000000000 	
0.089100000000000012523315717772 	0.000000000000000000000000000000 	
0.089200000000000001509903313490 	0.000000000000000000000000000000 	
0.089300000000000004374278717023 	0.000000000000000000000000000000 	
0.089400000000000007238654120556 	0.000000000000000000000000000000 	
0.089500000000000010103029524089 	0.000000000000000000000000000000 	
0.089599999999999999089617119807 	0.000000000000000000000000000000 	
0.089700000000000001953992523340 	0.000000000000000000000000000000 	
0.089800000000000004818367926873 	0.000000000000000000000000000000 	
0.089900000000000007682743330406 	0.000000000000000000000000000000 	
0.090000000000000010547118733939 	0.000000000000000000000000000000 	
0.090099999999999999533706329657 	0.000000000000000000000000000000 	
0.090200000000000002398081733190 	0.000000000000000000000000000000 	
0.090300000000000005262457136723 	0.000000000000000000000000000000 	
0.090400000000000008126832540256 	0.000000000000000000000000000000 	
0.090500000000000010991207943789 	0.000000000000000000000000000000 	
0.090599999999999999977795539507 	0.000000000000000000000000000000 	
0.090700000000000002842170943040 	0.000000000000000000000000000000 	
0.090800000000000005706546346573 	0.000000000000000000000000000000 	
0.090900000000000008570921750106 	0.000000000000000000000000000000 	
0.090999999999999997557509345825 	0.000000000000000000000000000000 	
0.091100000000000000421884749358 	0.000000000000000000000000000000 	
0.091200000000000003286260152890 	0.000000000000000000000000000000 	
0.091300000000000006150635556423 	0.000000000000000000000000000000 	
0.091400000000000009015010959956 	0.000000000000000000000000000000 	
0.091499999999999998001598555675 	0.000000000000000000000000000000 	
0.091600000000000000865973959208 	0.000000000000000000000000000000 	
0.091700000000000003730349362741 	0.000000000000000000000000000000 	
0.091800000000000006594724766273 	0.000000000000000000000000000000 	
0.091900000000000009459100169806 	0.000000000000000000000000000000 	
0.091999999999999998445687765525 	0.000000000000000000000000000000 	
0.092100000000000001310063169058 	0.000000000000000000000000000000 	
0.092200000000000004174438572591 	0.000000000000000000000000000000 	
0.092300000000000007038813976123 	0.000000000000000000000000000000 	
0.092400000000000009903189379656 	0.000000000000000000000000000000 	
0.092499999999999998889776975375 	0.000000000000000000000000000000 	
0.092600000000000001754152378908 	0.000000000000000000000000000000 	
0.092700000000000004618527782441 	0.000000000000000000000000000000 	
0.092800000000000007482903185974 	0.000000000000000000000000000000 	
0.092900000000000010347278589506 	0.000000000000000000000000000000 	
0.092999999999999999333866185225 	0.000000000000000000000000000000 	
0.093100000000000002198241588758 	0.000000000000000000000000000000 	
0.093200000000000005062616992291 	0.000000000000000000000000000000 	
0.093300000000000007926992395824 	0.000000000000000000000000000000 	
0.093400000000000010791367799357 	0.000000000000000000000000000000 	
0.093499999999999999777955395075 	0.000000000000000000000000000000 	
0.093600000000000002642330798608 	0.000000000000000000000000000000 	
0.093700000000000005506706202141 	0.000000000000000000000000000000 	
0.093800000000000008371081605674 	0.000000000000000000000000000000 	
0.093900000000000011235457009207 	0.000000000000000000000000000000 	
0.094000000000000000222044604925 	0.000000000000000000000000000000 	
0.094100000000000003086420008458 	0.000000000000000000000000000000 	
0.094200000000000005950795411991 	0.000000000000000000000000000000 	
0.094300000000000008815170815524 	0.000000000000000000000000000000 	
0.094400000000000011679546219057 	0.000000000000000000000000000000 	
0.094500000000000000666133814775 	0.000000000000000000000000000000 	
0.094600000000000003530509218308 	0.000000000000000000000000000000 	
0.094700000000000006394884621841 	0.000000000000000000000000000000 	
0.094800000000000009259260025374 	0.000000000000000000000000000000 	
0.094900000000000012123635428907 	0.000000000000000000000000000000 	
0.095000000000000001110223024625 	0.000000000000000000000000000000 	
0.095100000000000003974598428158 	0.000000000000000000000000000000 	
0.095200000000000006838973831691 	0.000000000000000000000000000000 	
0.095300000000000009703349235224 	0.000000000000000000000000000000 	
0.095400000000000012567724638757 	0.000000000000000000000000000000 	
0.095500000000000001554312234475 	0.000000000000000000000000000000 	
0.095600000000000004418687638008 	0.000000000000000000000000000000 	
0.095700000000000007283063041541 	0.000000000000000000000000000000 	
0.095800000000000010147438445074 	0.000000000000000000000000000000 	
0.095899999999999999134026040792 	0.000000000000000000000000000000 	
0.096000000000000001998401444325 	0.000000000000000000000000000000 	
0.096100000000000004862776847858 	0.000000000000000000000000000000 	
0.096200000000000007727152251391 	0.000000000000000000000000000000 	
0.096300000000000010591527654924 	0.000000000000000000000000000000 	
0.096399999999999999578115250642 	0.000000000000000000000000000000 	
0.096500000000000002442490654175 	0.000000000000000000000000000000 	
0.096600000000000005306866057708 	0.000000000000000000000000000000 	
0.096700000000000008171241461241 	0.000000000000000000000000000000 	
0.096800000000000011035616864774 	0.000000000000000000000000000000 	
0.096900000000000000022204460493 	0.000000000000000000000000000000 	
0.097000000000000002886579864025 	0.000000000000000000000000000000 	
0.097100000000000005750955267558 	0.000000000000000000000000000000 	
0.097200000000000008615330671091 	0.000000000000000000000000000000 	
0.097300000000000011479706074624 	0.000000000000000000000000000000 	
0.097400000000000000466293670343 	0.000000000000000000000000000000 	
0.097500000000000003330669073875 	0.000000000000000000000000000000 	
0.097600000000000006195044477408 	0.000000000000000000000000000000 	
0.097700000000000009059419880941 	0.000000000000000000000000000000 	
0.097800000000000011923795284474 	0.000000000000000000000000000000 	
0.097900000000000000910382880193 	0.000000000000000000000000000000 	
0.098000000000000003774758283726 	0.000000000000000000000000000000 	
0.098100000000000006639133687258 	0.000000000000000000000000000000 	
0.098200000000000009503509090791 	0.000000000000000000000000000000 	
0.098299999999999998490096686510 	0.000000000000000000000000000000 	
0.098400000000000001354472090043 	0.000000000000000000000000000000 	
0.098500000000000004218847493576 	0.000000000000000000000000000000 	
0.098600000000000007083222897108 	0.000000000000000000000000000000 	
0.098700000000000009947598300641 	0.000000000000000000000000000000 	
0.098799999999999998934185896360 	0.000000000000000000000000000000 	
0.098900000000000001798561299893 	0.000000000000000000000000000000 	
0.099000000000000004662936703426 	0.000000000000000000000000000000 	
0.099100000000000007527312106959 	0.000000000000000000000000000000 	
0.099200000000000010391687510491 	0.000000000000000000000000000000 	
0.099299999999999999378275106210 	0.000000000000000000000000000000 	
0.099400000000000002242650509743 	0.000000000000000000000000000000 	
0.099500000000000005107025913276 	0.000000000000000000000000000000 	
0.099600000000000007971401316809 	0.000000000000000000000000000000 	
0.099700000000000010835776720342 	0.000000000000000000000000000000 	
0.099799999999999999822364316060 	0.000000000000000000000000000000 	
0.099900000000000002686739719593 	0.000000000000000000000000000000 	
0.100000000000000005551115123126 	0.000000000000000000000000000000 	

